Formulating and Heuristic Solving of Contact Problems in Hybrid Data-Driven Computational Mechanics

In this work we consider the hybrid Data-Driven Computational Mechanics (DDCM) approach, in which a smooth constitutive manifold is reconstructed to obtain a well-behaved nonlinear optimization problem (NLP) rather than the much harder discrete-continous NLP (DCNLP) of the direct DDCM approach. The key focus is on the addition of geometric inequality constraints to the hybrid DDCM formulation. Therein, the required constraint force leads to a contact problem in the form of a mathematical program with complementarity constraints (MPCC), a problem class that is still less complex than the DCNLP. For this MPCC we propose a heuristic quick-shot solution approach, which can produce verifiable solutions by solving up to four NLPs. We perform various numerical experiments on three different contact problems of increasing difficulty to demonstrate the potential and limitations of this approach.

==> Dateien/beam.dat <==
   0.0000e+00   0.0000e+00           0.0000e+00 
   1.9625e-03   4.9949e-02           0.0000e+00 
   7.8378e-03   9.9589e-02           0.0000e+00
   1.7590e-02   1.4862e-01           0.0000e+00
   3.1158e-02   1.9673e-01           0.0000e+00   
   4.8460e-02   2.4362e-01           0.0000e+00 
   6.9387e-02   2.8902e-01           0.0000e+00 
   9.3812e-02   3.3263e-01           0.0000e+00
   1.2158e-01   3.7420e-01           0.0000e+00
   1.5253e-01   4.1345e-01           0.0000e+00 
   1.8646e-01   4.5016e-01           0.0000e+00 
   2.2317e-01   4.8409e-01           0.0000e+00 
   2.6242e-01   5.1504e-01           0.0000e+00  
   3.0399e-01   5.4281e-01           0.0000e+00  
   3.4760e-01   5.6723e-01           0.0000e+00 
   3.9300e-01   5.8816e-01           0.0000e+00 
   4.3989e-01   6.0546e-01           0.0000e+00      
   4.8800e-01   6.1903e-01           0.0000e+00
   5.3703e-01   6.2878e-01           0.0000e+00  
   5.8667e-01   6.3466e-01           0.0000e+00    
   6.3662e-01   6.3662e-01           0.0000e+00          


==> Dateien/data_exsym_v5_t10_ed0814_018014_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -5.09004e-16   3.14343e-16   9.07697e-15   2.95833e-15   -2.96944e-17   1   1   -2.81067e-17   4.10853e-15   2.09557e-15   1   -1.46296e-16
2    0.00198763   0.049959   -0.0196975   0.000182788   0.00384972   0.999993   0.99692   -0.0784565   0.000119814   0.0784564   0.996913   -0.0038522
3    0.00788441   0.0995938   -0.0395672   0.000440405   0.00691907   0.999976   0.987691   -0.156423   0.000647338   0.156423   0.987667   -0.00690279
4    0.0176525   0.148608   -0.0595702   0.000679423   0.00919909   0.999957   0.972372   -0.233436   0.00148681   0.233439   0.97233   -0.00910353
5    0.0312297   0.196695   -0.0796591   0.000805452   0.0106928   0.999943   0.951064   -0.308997   0.00253815   0.309006   0.951007   -0.0104184
6    0.0485347   0.243559   -0.0997886   0.000725197   0.0114166   0.999935   0.923886   -0.382649   0.00369879   0.382666   0.923822   -0.0108251
7    0.0694596   0.288935   -0.11992   0.000348131   0.0113995   0.999935   0.891016   -0.453952   0.00486495   0.453978   0.890956   -0.0103152
8    0.0938798   0.332529   -0.14   -0.000411412   0.0106822   0.999943   0.852644   -0.522459   0.00593213   0.522493   0.852598   -0.00889314
9    0.121643   0.374092   -0.16   -0.00163316   0.00931618   0.999955   0.809019   -0.587752   0.00679716   0.587789   0.808994   -0.00657707
10    0.152599   0.413348   -0.175   -0.00332526   0.00744383   0.999967   0.760401   -0.649419   0.00736294   0.649452   0.7604   -0.0035008
11    0.186546   0.450074   -0.18   -0.00534544   0.00534548   0.999971   0.70709   -0.70709   0.00755966   0.70711   0.70711   -3.16212e-08
12    0.223272   0.484021   -0.175   -0.00744379   0.00332531   0.999967   0.649419   -0.760401   0.00736295   0.7604   0.649452   0.00350074
13    0.262528   0.514977   -0.16   -0.00931614   0.00163321   0.999955   0.587752   -0.809019   0.00679718   0.808994   0.587789   0.00657701
14    0.304091   0.542742   -0.14   -0.0106822   0.00041144   0.999943   0.522459   -0.852644   0.00593215   0.852598   0.522493   0.00889312
15    0.347685   0.567157   -0.119921   -0.0113995   -0.000348078   0.999935   0.453952   -0.891016   0.00486499   0.890956   0.453978   0.0103151
16    0.393061   0.588085   -0.0997889   -0.0114166   -0.000725173   0.999935   0.382649   -0.923886   0.00369881   0.923822   0.382666   0.0108251
17    0.439925   0.605388   -0.0796597   -0.0106928   -0.00080544   0.999943   0.308997   -0.951064   0.00253817   0.951007   0.309006   0.0104184
18    0.488012   0.618968   -0.0595704   -0.0091991   -0.00067942   0.999957   0.233436   -0.972372   0.00148682   0.97233   0.233439   0.00910354
19    0.537025   0.628733   -0.0395679   -0.00691917   -0.00044042   0.999976   0.156423   -0.987691   0.000647338   0.987667   0.156423   0.00690288
20    0.58666   0.634635   -0.0196979   -0.0038498   -0.000182801   0.999993   0.0784565   -0.99692   0.000119807   0.996913   0.0784564   0.00385228
21    0.63662   0.63662   -2.49294e-19   -6.65607e-18   3.6765e-17   1   6.8944e-17   -1   1.44397e-17   1   5.99015e-17   2.93826e-18


==> Dateien/data_exsym_v5_t10_s11_01_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -3.24682e-16   1.24167e-16   3.32428e-16   4.18498e-15   -1.84914e-16   1   1   -6.4992e-18   9.39133e-15   2.85823e-15   1   -7.62472e-17
2    0.00198121   0.049954   -0.0214733   0.000163263   0.0037076   0.999993   0.99692   -0.0784574   0.000128128   0.0784574   0.996913   -0.00370899
3    0.00787162   0.099584   -0.0431096   0.000388053   0.00655679   0.999978   0.987691   -0.156425   0.000642376   0.156426   0.987669   -0.00653678
4    0.0176334   0.148594   -0.0648663   0.000571862   0.00854084   0.999963   0.972371   -0.23344   0.00143775   0.233443   0.972335   -0.00843836
5    0.0312047   0.196678   -0.0866921   0.000611676   0.00966636   0.999953   0.951062   -0.309004   0.00240531   0.309012   0.951016   -0.00938232
6    0.0485044   0.243542   -0.108538   0.00040617   0.0099546   0.99995   0.923883   -0.382658   0.00343413   0.382674   0.923835   -0.00935231
7    0.0694253   0.28892   -0.130363   -0.000142439   0.00944016   0.999955   0.891011   -0.453966   0.00441262   0.453987   0.890972   -0.00834663
8    0.0938432   0.332516   -0.15211   -0.00112603   0.00817065   0.999966   0.852638   -0.522477   0.00522924   0.522502   0.852615   -0.00637829
9    0.121619   0.374089   -0.161612   -0.00249064   0.00641289   0.999976   0.809012   -0.587772   0.00578441   0.587796   0.809007   -0.00372418
10    0.152592   0.413356   -0.14505   -0.00383305   0.00481262   0.999981   0.760397   -0.649438   0.00604025   0.649454   0.760405   -0.00117018
11    0.186592   0.450028   -0.1   -0.00429882   0.00429884   0.999982   0.707097   -0.707097   0.00607949   0.70711   0.70711   -1.48674e-08
12    0.223264   0.484028   -0.14505   -0.00481261   0.00383307   0.999981   0.649438   -0.760397   0.00604026   0.760405   0.649454   0.00117015
13    0.262531   0.515001   -0.161612   -0.00641288   0.00249067   0.999976   0.587772   -0.809012   0.00578443   0.809007   0.587796   0.00372416
14    0.304104   0.542779   -0.15211   -0.00817068   0.00112604   0.999966   0.522477   -0.852638   0.00522927   0.852615   0.522502   0.00637831
15    0.3477   0.567192   -0.130363   -0.00944014   0.000142494   0.999955   0.453966   -0.891011   0.00441266   0.890972   0.453987   0.00834659
16    0.393078   0.588116   -0.108538   -0.00995461   -0.000406147   0.99995   0.382658   -0.923883   0.00343415   0.923835   0.382674   0.00935231
17    0.439942   0.605413   -0.0866925   -0.00966637   -0.000611662   0.999953   0.309004   -0.951062   0.00240533   0.951016   0.309012   0.00938233
18    0.488026   0.618987   -0.0648665   -0.00854084   -0.00057186   0.999963   0.23344   -0.972371   0.00143775   0.972335   0.233443   0.00843837
19    0.537035   0.628746   -0.0431103   -0.00655687   -0.000388068   0.999978   0.156425   -0.987691   0.000642374   0.987669   0.156426   0.00653685
20    0.586665   0.634641   -0.0214737   -0.00370766   -0.000163276   0.999993   0.0784574   -0.99692   0.00012812   0.996913   0.0784574   0.00370905
21    0.63662   0.63662   1.99857e-18   -3.83232e-18   1.10217e-19   1   6.15236e-17   -1   2.00537e-19   1   6.04985e-17   -8.64095e-18


==> Dateien/data_exsym_v5_t1_e0517_005_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -4.12169e-19   -4.02848e-19   6.53268e-16   9.31031e-16   -2.52443e-17   1   1   -2.4584e-19   3.09777e-15   4.59248e-16   1   5.51951e-19
2    0.00196474   0.0499498   -0.0060651   5.15076e-05   0.00110076   0.999999   0.99692   -0.0784588   3.50156e-05   0.0784588   0.996919   -0.00110141
3    0.00784194   0.099589   -0.0121793   0.000123725   0.00197076   0.999998   0.98769   -0.15643   0.000186084   0.15643   0.987688   -0.00196585
4    0.0175956   0.148618   -0.0183311   0.000189069   0.0026079   0.999997   0.97237   -0.233449   0.000424971   0.233449   0.972367   -0.00257999
5    0.0311644   0.196726   -0.0245065   0.000219771   0.00301357   0.999995   0.95106   -0.309018   0.000722241   0.309019   0.951056   -0.00293399
6    0.0484668   0.243613   -0.0306922   0.000188447   0.00319298   0.999995   0.92388   -0.382678   0.00104779   0.382679   0.923875   -0.00302204
7    0.0693937   0.28901   -0.036877   6.85597e-05   0.00315491   0.999995   0.89101   -0.453987   0.00137121   0.453989   0.891006   -0.00284217
8    0.0938185   0.332618   -0.0430452   -0.000164994   0.00291151   0.999996   0.85264   -0.522497   0.00166194   0.5225   0.852637   -0.00239626
9    0.121587   0.374188   -0.0478684   -0.000521662   0.00249887   0.999997   0.80902   -0.587787   0.00189085   0.58779   0.809018   -0.001715
10    0.152538   0.413439   -0.05   -0.00097435   0.00199308   0.999998   0.760409   -0.649448   0.00203532   0.64945   0.760409   -0.000882768
11    0.18647   0.45015   -0.05   -0.00147371   0.00147371   0.999998   0.707108   -0.707108   0.00208416   0.70711   0.70711   -5.88122e-10
12    0.223181   0.484082   -0.05   -0.00199308   0.000974355   0.999998   0.649448   -0.760409   0.00203532   0.760409   0.64945   0.000882762
13    0.262432   0.515033   -0.0478684   -0.00249887   0.000521668   0.999997   0.587787   -0.80902   0.00189085   0.809018   0.58779   0.001715
14    0.304002   0.542803   -0.0430451   -0.00291151   0.000164995   0.999996   0.522497   -0.85264   0.00166195   0.852637   0.5225   0.00239626
15    0.34761   0.567223   -0.0368772   -0.0031549   -6.8548e-05   0.999995   0.453987   -0.89101   0.00137122   0.891006   0.453989   0.00284216
16    0.393007   0.588153   -0.0306922   -0.00319298   -0.000188443   0.999995   0.382678   -0.92388   0.00104779   0.923875   0.382679   0.00302204
17    0.439894   0.605454   -0.0245066   -0.00301357   -0.00021977   0.999995   0.309018   -0.95106   0.000722243   0.951056   0.309019   0.002934
18    0.488002   0.619024   -0.0183311   -0.00260791   -0.00018907   0.999997   0.233449   -0.97237   0.000424971   0.972367   0.233449   0.00257999
19    0.53703   0.628776   -0.0121795   -0.00197078   -0.00012373   0.999998   0.15643   -0.98769   0.000186083   0.987688   0.15643   0.00196587
20    0.586669   0.634658   -0.00606521   -0.00110077   -5.15117e-05   0.999999   0.0784588   -0.99692   3.50131e-05   0.996919   0.0784588   0.00110143
21    0.63662   0.63662   -2.17086e-22   -1.26226e-20   5.12812e-19   1   6.12351e-17   -1   -6.83303e-21   1   6.12052e-17   4.07556e-20


==> Dateien/data_exsym_v5_t225_ed0814_018014_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -2.11703e-18   -3.48222e-18   6.12223e-15   3.01347e-15   -5.65738e-18   1   1   -2.02265e-18   3.45008e-15   1.44951e-15   1   -2.44448e-18
2    0.00198704   0.0499586   -0.019701   0.00018111   0.00382524   0.999993   0.99692   -0.0784566   0.000119564   0.0784564   0.996913   -0.00382767
3    0.00788328   0.0995931   -0.0395731   0.000436068   0.00686991   0.999976   0.987691   -0.156423   0.000643928   0.156424   0.987667   -0.00685357
4    0.0176508   0.148607   -0.0595772   0.000671438   0.00912524   0.999958   0.972372   -0.233436   0.00147734   0.23344   0.972331   -0.00902986
5    0.0312277   0.196694   -0.0796661   0.000792865   0.0105944   0.999944   0.951064   -0.308998   0.00251973   0.309007   0.951008   -0.0103209
6    0.0485323   0.243558   -0.0997943   0.000707059   0.011294   0.999936   0.923885   -0.382649   0.00366862   0.382666   0.923824   -0.0107049
7    0.069457   0.288935   -0.119923   0.000323596   0.0112531   0.999937   0.891016   -0.453953   0.00482036   0.453979   0.890958   -0.0101736
8    0.093877   0.332528   -0.14   -0.00044309   0.0105126   0.999945   0.852644   -0.522461   0.00587054   0.522494   0.852599   -0.008732
9    0.121642   0.374092   -0.159013   -0.00166089   0.00914166   0.999957   0.809019   -0.587753   0.00671703   0.587789   0.808995   -0.00641958
10    0.152599   0.413348   -0.172448   -0.00331706   0.00730643   0.999968   0.760401   -0.64942   0.00726748   0.649453   0.7604   -0.00340166
11    0.186546   0.450074   -0.177021   -0.0052738   0.00527384   0.999972   0.70709   -0.70709   0.00745834   0.70711   0.70711   -3.4851e-08
12    0.223272   0.484021   -0.172449   -0.00730639   0.0033171   0.999968   0.64942   -0.760401   0.00726749   0.7604   0.649453   0.00340159
13    0.262528   0.514978   -0.159013   -0.00914162   0.00166094   0.999957   0.587753   -0.809019   0.00671704   0.808995   0.587789   0.00641952
14    0.304092   0.542745   -0.14   -0.0105126   0.00044311   0.999945   0.522461   -0.852644   0.00587054   0.852599   0.522494   0.00873197
15    0.347685   0.56716   -0.119924   -0.0112531   -0.000323557   0.999937   0.453953   -0.891016   0.00482039   0.890958   0.453979   0.0101735
16    0.393062   0.588088   -0.0997946   -0.011294   -0.000707035   0.999936   0.382649   -0.923885   0.00366865   0.923824   0.382666   0.0107049
17    0.439926   0.60539   -0.0796666   -0.0105944   -0.000792855   0.999944   0.308998   -0.951064   0.00251974   0.951008   0.309007   0.0103209
18    0.488013   0.618969   -0.0595775   -0.00912525   -0.000671435   0.999958   0.233436   -0.972372   0.00147734   0.972331   0.23344   0.00902987
19    0.537026   0.628735   -0.0395738   -0.00687   -0.000436081   0.999976   0.156423   -0.987691   0.000643927   0.987667   0.156424   0.00685365
20    0.58666   0.634635   -0.0197015   -0.00382531   -0.000181122   0.999993   0.0784566   -0.99692   0.000119557   0.996913   0.0784564   0.00382773
21    0.63662   0.63662   -5.14884e-23   3.07619e-20   -4.92872e-20   1   6.12337e-17   -1   1.60287e-19   1   6.12518e-17   1.94932e-20


==> Dateien/data_exsym_v5_t25_ed0814_018014_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -1.94988e-19   -1.49734e-18   -4.50076e-15   3.35338e-15   -1.97098e-16   1   1   -1.70997e-19   -1.56069e-15   9.11852e-16   1   1.80991e-19
2    0.00198761   0.0499589   -0.0196976   0.000182715   0.00384869   0.999993   0.99692   -0.0784565   0.000119803   0.0784564   0.996913   -0.00385118
3    0.00788435   0.0995937   -0.0395674   0.000440217   0.00691701   0.999976   0.987691   -0.156423   0.000647192   0.156423   0.987667   -0.00690072
4    0.0176524   0.148608   -0.0595705   0.000679077   0.00919596   0.999957   0.972372   -0.233436   0.00148641   0.233439   0.97233   -0.00910043
5    0.0312296   0.196695   -0.0796595   0.000804906   0.0106886   0.999943   0.951064   -0.308997   0.00253737   0.309006   0.951007   -0.0104143
6    0.0485345   0.243559   -0.0997888   0.000724423   0.0114114   0.999935   0.923886   -0.382649   0.00369752   0.382666   0.923823   -0.01082
7    0.0694594   0.288935   -0.11992   0.000347074   0.0113933   0.999935   0.891016   -0.453952   0.00486308   0.453978   0.890956   -0.0103092
8    0.0938796   0.332529   -0.14   -0.000412777   0.010675   0.999943   0.852644   -0.52246   0.00592954   0.522493   0.852598   -0.00888629
9    0.121643   0.374092   -0.16   -0.00163487   0.00930804   0.999955   0.809019   -0.587752   0.00679376   0.587789   0.808994   -0.0065695
10    0.152599   0.413348   -0.174834   -0.00332523   0.00743742   0.999967   0.760401   -0.649419   0.00735875   0.649452   0.7604   -0.00349595
11    0.186546   0.450074   -0.179903   -0.0053423   0.00534234   0.999971   0.70709   -0.70709   0.00755522   0.70711   0.70711   -2.2162e-08
12    0.223272   0.484021   -0.174834   -0.00743738   0.00332526   0.999967   0.649419   -0.760401   0.00735876   0.7604   0.649452   0.0034959
13    0.262528   0.514977   -0.16   -0.00930801   0.0016349   0.999955   0.587752   -0.809019   0.00679377   0.808994   0.587789   0.00656944
14    0.304091   0.542742   -0.14   -0.010675   0.000412794   0.999943   0.52246   -0.852644   0.00592956   0.852598   0.522493   0.00888631
15    0.347685   0.567158   -0.119921   -0.0113933   -0.000347043   0.999935   0.453952   -0.891016   0.00486311   0.890956   0.453978   0.0103091
16    0.393061   0.588085   -0.0997892   -0.0114114   -0.000724405   0.999935   0.382649   -0.923886   0.00369754   0.923823   0.382666   0.01082
17    0.439925   0.605388   -0.07966   -0.0106886   -0.000804897   0.999943   0.308997   -0.951064   0.0025374   0.951007   0.309006   0.0104143
18    0.488012   0.618968   -0.0595707   -0.00919598   -0.000679073   0.999957   0.233436   -0.972372   0.00148642   0.97233   0.233439   0.00910043
19    0.537025   0.628733   -0.0395682   -0.00691709   -0.000440231   0.999976   0.156423   -0.987691   0.000647191   0.987667   0.156423   0.00690081
20    0.58666   0.634635   -0.019698   -0.00384877   -0.000182728   0.999993   0.0784565   -0.99692   0.000119796   0.996913   0.0784564   0.00385125
21    0.63662   0.63662   -1.50293e-21   3.69119e-19   3.13548e-19   1   6.12748e-17   -1   -3.92512e-19   1   6.1035e-17   5.26159e-20


==> Dateien/data_exsym_v5_t275_ed0814_018014_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    2.93426e-19   -5.26582e-19   1.23219e-16   1.98314e-15   9.85413e-17   1   1   -4.1788e-19   7.74593e-15   1.62433e-15   1   -3.86643e-18
2    0.00198763   0.0499589   -0.0196975   0.000182786   0.00384974   0.999993   0.99692   -0.0784565   0.000119812   0.0784564   0.996913   -0.00385222
3    0.00788441   0.0995938   -0.0395672   0.000440401   0.00691909   0.999976   0.987691   -0.156423   0.000647332   0.156423   0.987667   -0.00690282
4    0.0176524   0.148608   -0.0595702   0.000679424   0.00919911   0.999957   0.972372   -0.233436   0.00148682   0.233439   0.97233   -0.00910356
5    0.0312297   0.196695   -0.0796591   0.000805449   0.0106928   0.999943   0.951064   -0.308997   0.00253815   0.309006   0.951007   -0.0104184
6    0.0485346   0.243559   -0.0997886   0.000725201   0.0114166   0.999935   0.923886   -0.382649   0.0036988   0.382666   0.923822   -0.0108251
7    0.0694596   0.288935   -0.11992   0.000348136   0.0113995   0.999935   0.891016   -0.453952   0.00486496   0.453978   0.890956   -0.0103152
8    0.0938798   0.332529   -0.14   -0.000411412   0.0106822   0.999943   0.852644   -0.522459   0.00593213   0.522493   0.852598   -0.00889316
9    0.121643   0.374092   -0.16   -0.00163316   0.00931619   0.999955   0.809019   -0.587752   0.00679717   0.587789   0.808994   -0.00657709
10    0.152599   0.413348   -0.175   -0.00332526   0.00744385   0.999967   0.760401   -0.649419   0.00736294   0.649452   0.7604   -0.00350081
11    0.186546   0.450074   -0.18   -0.00534544   0.00534549   0.999971   0.70709   -0.70709   0.00755966   0.70711   0.70711   -3.92729e-08
12    0.223272   0.484021   -0.175   -0.00744379   0.00332532   0.999967   0.649419   -0.760401   0.00736295   0.7604   0.649452   0.00350073
13    0.262528   0.514977   -0.16   -0.00931615   0.00163322   0.999955   0.587752   -0.809019   0.00679718   0.808994   0.587789   0.00657701
14    0.304091   0.542742   -0.14   -0.0106822   0.000411444   0.999943   0.522459   -0.852644   0.00593216   0.852598   0.522493   0.00889312
15    0.347685   0.567157   -0.119921   -0.0113995   -0.000348075   0.999935   0.453952   -0.891016   0.00486499   0.890956   0.453978   0.0103151
16    0.393061   0.588085   -0.0997889   -0.0114166   -0.000725173   0.999935   0.382649   -0.923886   0.00369881   0.923822   0.382666   0.0108251
17    0.439925   0.605388   -0.0796597   -0.0106928   -0.000805442   0.999943   0.308997   -0.951064   0.00253816   0.951007   0.309006   0.0104184
18    0.488012   0.618968   -0.0595704   -0.00919911   -0.00067942   0.999957   0.233436   -0.972372   0.00148682   0.97233   0.233439   0.00910356
19    0.537025   0.628733   -0.0395679   -0.00691917   -0.000440415   0.999976   0.156423   -0.987691   0.000647331   0.987667   0.156423   0.00690289
20    0.58666   0.634635   -0.0196979   -0.0038498   -0.000182799   0.999993   0.0784565   -0.99692   0.000119805   0.996913   0.0784564   0.00385229
21    0.63662   0.63662   -2.88569e-23   2.22849e-20   -1.11197e-19   1   6.12672e-17   -1   -8.95117e-20   1   6.12959e-17   3.53534e-20


==> Dateien/data_exsym_v5_t2_e0517_005_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -1.01972e-18   7.38732e-19   1.39591e-15   4.69979e-16   3.69111e-17   1   1   3.51727e-18   3.09294e-15   6.70112e-16   1   -1.87205e-19
2    0.00196483   0.0499498   -0.00649542   5.31587e-05   0.00114983   0.999999   0.99692   -0.0784588   3.72245e-05   0.0784588   0.996919   -0.00115046
3    0.00784209   0.0995888   -0.0130419   0.00012733   0.0020524   0.999998   0.98769   -0.156429   0.000195293   0.15643   0.987688   -0.00204706
4    0.0175957   0.148618   -0.0196273   0.000192986   0.00270566   0.999996   0.97237   -0.233449   0.000443978   0.233449   0.972367   -0.00267595
5    0.0311645   0.196725   -0.0262365   0.000220412   0.00311124   0.999995   0.95106   -0.309018   0.000751804   0.309019   0.951055   -0.00302709
6    0.0484668   0.243611   -0.0328554   0.000180344   0.00327491   0.999995   0.92388   -0.382678   0.00108662   0.382679   0.923875   -0.00309464
7    0.0693936   0.289008   -0.039472   4.44406e-05   0.00320623   0.999995   0.89101   -0.453987   0.00141599   0.453989   0.891006   -0.00287696
8    0.0938183   0.332616   -0.0460697   -0.00021407   0.00291836   0.999996   0.85264   -0.522497   0.00170736   0.5225   0.852637   -0.00237646
9    0.121587   0.374186   -0.05   -0.000592263   0.00246941   0.999997   0.80902   -0.587787   0.00193064   0.58779   0.809018   -0.00164968
10    0.152539   0.413438   -0.05   -0.00103304   0.00197345   0.999998   0.760409   -0.649448   0.0020672   0.64945   0.760409   -0.000829725
11    0.186471   0.450149   -0.05   -0.00149401   0.00149402   0.999998   0.707108   -0.707108   0.00211286   0.70711   0.70711   -5.52189e-09
12    0.223182   0.484081   -0.05   -0.00197344   0.00103305   0.999998   0.649448   -0.760409   0.0020672   0.760409   0.64945   0.000829714
13    0.262434   0.515033   -0.05   -0.0024694   0.000592274   0.999997   0.587787   -0.80902   0.00193065   0.809018   0.58779   0.00164967
14    0.304004   0.542804   -0.0460696   -0.00291836   0.000214074   0.999996   0.522497   -0.85264   0.00170737   0.852637   0.5225   0.00237646
15    0.347612   0.567223   -0.0394722   -0.00320622   -4.4426e-05   0.999995   0.453987   -0.89101   0.001416   0.891006   0.453989   0.00287695
16    0.393009   0.588153   -0.0328555   -0.00327491   -0.000180338   0.999995   0.382678   -0.92388   0.00108663   0.923875   0.382679   0.00309464
17    0.439895   0.605453   -0.0262367   -0.00311124   -0.000220409   0.999995   0.309018   -0.95106   0.000751808   0.951055   0.309019   0.00302709
18    0.488002   0.619024   -0.0196273   -0.00270566   -0.000192984   0.999996   0.233449   -0.97237   0.00044398   0.972367   0.233449   0.00267595
19    0.53703   0.628776   -0.0130422   -0.00205243   -0.000127335   0.999998   0.156429   -0.98769   0.000195292   0.987688   0.15643   0.00204708
20    0.586669   0.634658   -0.00649555   -0.00114985   -5.31624e-05   0.999999   0.0784588   -0.99692   3.72223e-05   0.996919   0.0784588   0.00115048
21    0.63662   0.63662   -1.34574e-19   -9.72034e-19   4.0305e-19   1   6.12249e-17   -1   -7.09053e-20   1   6.10643e-17   1.65244e-19


==> Dateien/data_exsym_v5_t2_s11_01_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    3.05678e-20   -3.32639e-19   2.57446e-15   1.13455e-16   4.64469e-17   1   1   -2.52186e-18   6.53005e-15   6.83217e-16   1   -1.09922e-18
2    0.00197171   0.0499522   -0.0124588   0.000107121   0.00229062   0.999997   0.99692   -0.0784583   7.29288e-05   0.0784583   0.996917   -0.00229197
3    0.00785484   0.0995892   -0.0250197   0.000257248   0.00410055   0.999992   0.98769   -0.156428   0.000387365   0.156428   0.987682   -0.00409031
4    0.0176128   0.148613   -0.0376588   0.00039291   0.00542522   0.999985   0.972371   -0.233445   0.00088446   0.233447   0.972356   -0.00536705
5    0.0311841   0.196712   -0.050347   0.000456211   0.00626738   0.99998   0.951061   -0.309013   0.00150285   0.309016   0.951042   -0.00610163
6    0.0484872   0.243591   -0.0630564   0.00039004   0.00663781   0.999978   0.923882   -0.38267   0.00217979   0.382676   0.92386   -0.00628181
7    0.0694136   0.28898   -0.0757637   0.000139077   0.00655483   0.999979   0.891012   -0.453978   0.00285189   0.453987   0.890992   -0.00590355
8    0.0938374   0.332583   -0.0884364   -0.000349018   0.00604377   0.999982   0.852641   -0.522487   0.00345545   0.522499   0.852626   -0.0049708
9    0.121606   0.37415   -0.0985122   -0.00109508   0.00517821   0.999986   0.809019   -0.587778   0.00392963   0.58779   0.809012   -0.0035456
10    0.152561   0.413404   -0.10329   -0.00204666   0.00411187   0.999989   0.760406   -0.649441   0.00422676   0.649451   0.760407   -0.0017975
11    0.186499   0.450121   -0.1   -0.00305813   0.00305814   0.999991   0.707103   -0.707103   0.00432487   0.70711   0.70711   -7.51417e-09
12    0.223216   0.484059   -0.10329   -0.00411186   0.00204667   0.999989   0.649441   -0.760406   0.00422676   0.760407   0.649451   0.00179748
13    0.26247   0.515014   -0.0985122   -0.0051782   0.00109509   0.999986   0.587778   -0.809019   0.00392965   0.809012   0.58779   0.00354559
14    0.304037   0.542785   -0.0884361   -0.00604378   0.00034902   0.999982   0.522487   -0.852641   0.00345545   0.852626   0.522499   0.0049708
15    0.34764   0.567203   -0.075764   -0.00655481   -0.00013905   0.999979   0.453978   -0.891012   0.00285191   0.890992   0.453987   0.00590354
16    0.393029   0.588133   -0.0630565   -0.00663781   -0.000390031   0.999978   0.38267   -0.923882   0.0021798   0.92386   0.382676   0.00628181
17    0.439908   0.605434   -0.0503472   -0.00626738   -0.000456207   0.99998   0.309013   -0.951061   0.00150286   0.951042   0.309016   0.00610163
18    0.488007   0.619007   -0.0376588   -0.00542523   -0.00039291   0.999985   0.233445   -0.972371   0.00088446   0.972356   0.233447   0.00536705
19    0.53703   0.628763   -0.0250201   -0.00410059   -0.000257258   0.999992   0.156428   -0.98769   0.000387361   0.987682   0.156428   0.00409036
20    0.586667   0.634651   -0.012459   -0.00229065   -0.000107129   0.999997   0.0784583   -0.99692   7.29236e-05   0.996917   0.0784583   0.00229201
21    0.63662   0.63662   -6.3866e-23   4.08331e-20   -3.78694e-22   1   6.12325e-17   -1   -5.06915e-20   1   6.1228e-17   -1.11302e-19


==> Dateien/data_exsym_v5_t3_ed0814_018014_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    3.4654e-18   -1.5401e-18   -4.47228e-17   1.8041e-15   1.88387e-16   1   1   2.99989e-19   1.12837e-14   2.66479e-15   1   -1.93383e-18
2    0.00198763   0.0499589   -0.0196975   0.000182786   0.00384974   0.999993   0.99692   -0.0784565   0.000119811   0.0784564   0.996913   -0.00385222
3    0.0078844   0.0995938   -0.0395672   0.000440406   0.00691909   0.999976   0.987691   -0.156423   0.000647336   0.156423   0.987667   -0.00690281
4    0.0176524   0.148608   -0.0595702   0.000679424   0.0091991   0.999957   0.972372   -0.233436   0.00148681   0.233439   0.97233   -0.00910356
5    0.0312297   0.196695   -0.0796591   0.000805459   0.0106928   0.999943   0.951064   -0.308997   0.00253815   0.309006   0.951007   -0.0104184
6    0.0485346   0.243559   -0.0997886   0.000725188   0.0114166   0.999935   0.923886   -0.382649   0.00369881   0.382666   0.923822   -0.0108251
7    0.0694596   0.288935   -0.11992   0.000348131   0.0113995   0.999935   0.891016   -0.453952   0.00486497   0.453978   0.890956   -0.0103152
8    0.0938798   0.332529   -0.14   -0.000411418   0.0106822   0.999943   0.852644   -0.522459   0.00593215   0.522493   0.852598   -0.00889316
9    0.121643   0.374092   -0.16   -0.00163316   0.0093162   0.999955   0.809019   -0.587752   0.00679718   0.587789   0.808994   -0.00657709
10    0.152599   0.413348   -0.175   -0.00332526   0.00744385   0.999967   0.760401   -0.649419   0.00736294   0.649452   0.7604   -0.00350081
11    0.186546   0.450074   -0.18   -0.00534545   0.00534549   0.999971   0.70709   -0.70709   0.00755967   0.70711   0.70711   -3.02007e-08
12    0.223272   0.484021   -0.175   -0.0074438   0.00332531   0.999967   0.649419   -0.760401   0.00736295   0.7604   0.649452   0.00350075
13    0.262528   0.514977   -0.16   -0.00931616   0.00163321   0.999955   0.587752   -0.809019   0.00679719   0.808994   0.587789   0.00657703
14    0.304091   0.542742   -0.14   -0.0106822   0.000411441   0.999943   0.522459   -0.852644   0.00593216   0.852598   0.522493   0.00889314
15    0.347685   0.567157   -0.119921   -0.0113995   -0.00034808   0.999935   0.453952   -0.891016   0.004865   0.890956   0.453978   0.0103151
16    0.393061   0.588085   -0.0997889   -0.0114166   -0.000725177   0.999935   0.382649   -0.923886   0.00369882   0.923822   0.382666   0.0108251
17    0.439925   0.605388   -0.0796597   -0.0106928   -0.000805438   0.999943   0.308997   -0.951064   0.00253817   0.951007   0.309006   0.0104184
18    0.488012   0.618968   -0.0595704   -0.00919911   -0.00067942   0.999957   0.233436   -0.972372   0.00148682   0.97233   0.233439   0.00910356
19    0.537025   0.628733   -0.0395679   -0.00691918   -0.000440419   0.999976   0.156423   -0.987691   0.000647336   0.987667   0.156423   0.00690289
20    0.58666   0.634635   -0.0196979   -0.00384981   -0.000182797   0.999993   0.0784565   -0.99692   0.000119804   0.996913   0.0784564   0.00385229
21    0.63662   0.63662   1.40988e-20   2.44953e-20   2.22052e-19   1   6.12299e-17   -1   2.92316e-20   1   6.13363e-17   -3.63991e-19


==> Dateien/data_exsym_v5_t4_e0517_005_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    1.13201e-17   -1.28771e-17   -6.68425e-16   -1.59886e-15   2.28593e-16   1   1   -3.38665e-17   8.78585e-15   8.95261e-16   1   -2.68663e-17
2    0.00196484   0.0499497   -0.00682733   5.39651e-05   0.00118046   0.999999   0.99692   -0.0784588   3.88153e-05   0.0784588   0.996919   -0.00118106
3    0.00784211   0.0995885   -0.013707   0.000128902   0.00210095   0.999998   0.98769   -0.156429   0.000201322   0.15643   0.987688   -0.00209524
4    0.0175957   0.148617   -0.020626   0.000193779   0.00275941   0.999996   0.97237   -0.233449   0.000455759   0.233449   0.972366   -0.00272841
5    0.0311644   0.196724   -0.0275688   0.000217374   0.0031578   0.999995   0.95106   -0.309018   0.000769087   0.309019   0.951055   -0.00307044
6    0.0484666   0.24361   -0.0345204   0.000168997   0.00330234   0.999995   0.92388   -0.382678   0.00110761   0.382679   0.923875   -0.00311564
7    0.0693934   0.289007   -0.0414683   1.8942e-05   0.0032032   0.999995   0.89101   -0.453987   0.00143734   0.453989   0.891006   -0.00286268
8    0.093818   0.332615   -0.0483952   -0.000260832   0.00287437   0.999996   0.85264   -0.522497   0.00172425   0.5225   0.852637   -0.00231452
9    0.121587   0.374186   -0.05   -0.000640749   0.00241653   0.999997   0.80902   -0.587787   0.00193879   0.58779   0.809018   -0.0015784
10    0.152539   0.413437   -0.05   -0.00105774   0.00194736   0.999998   0.760409   -0.649448   0.00206903   0.64945   0.760409   -0.000793845
11    0.186471   0.450149   -0.05   -0.0014938   0.00149382   0.999998   0.707108   -0.707108   0.00211258   0.70711   0.70711   -9.62549e-09
12    0.223183   0.484081   -0.05   -0.00194735   0.00105775   0.999998   0.649448   -0.760409   0.00206903   0.760409   0.64945   0.000793826
13    0.262434   0.515033   -0.05   -0.00241652   0.000640767   0.999997   0.587787   -0.80902   0.0019388   0.809018   0.58779   0.00157838
14    0.304005   0.542804   -0.0483951   -0.00287437   0.000260845   0.999996   0.522497   -0.85264   0.00172426   0.852637   0.5225   0.00231451
15    0.347613   0.567224   -0.0414686   -0.00320319   -1.89202e-05   0.999995   0.453987   -0.89101   0.00143736   0.891006   0.453989   0.00286266
16    0.39301   0.588153   -0.0345205   -0.00330234   -0.000168986   0.999995   0.382678   -0.92388   0.00110762   0.923875   0.382679   0.00311564
17    0.439896   0.605454   -0.027569   -0.00315781   -0.000217367   0.999995   0.309018   -0.95106   0.000769095   0.951055   0.309019   0.00307044
18    0.488003   0.619024   -0.0206261   -0.00275942   -0.000193776   0.999996   0.233449   -0.97237   0.000455763   0.972366   0.233449   0.00272841
19    0.53703   0.628776   -0.0137072   -0.00210097   -0.000128905   0.999998   0.156429   -0.98769   0.000201323   0.987688   0.15643   0.00209526
20    0.586669   0.634658   -0.00682747   -0.00118048   -5.39681e-05   0.999999   0.0784588   -0.99692   3.88138e-05   0.996919   0.0784588   0.00118108
21    0.63662   0.63662   1.475e-18   6.89671e-18   -5.35314e-19   1   6.10222e-17   -1   1.86643e-18   1   6.17847e-17   -5.78103e-20


==> Dateien/data_exsym_v5_t4_ed0814_018014_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -4.27361e-19   1.64289e-18   -2.90081e-16   4.00116e-15   -7.329e-17   1   1   -1.85364e-20   1.0207e-14   1.7373e-15   1   5.94811e-19
2    0.00198763   0.0499589   -0.0196975   0.000182784   0.00384973   0.999993   0.99692   -0.0784565   0.000119812   0.0784564   0.996913   -0.00385222
3    0.00788441   0.0995938   -0.0395672   0.000440403   0.00691909   0.999976   0.987691   -0.156423   0.000647338   0.156423   0.987667   -0.00690282
4    0.0176524   0.148608   -0.0595702   0.00067942   0.0091991   0.999957   0.972372   -0.233436   0.00148681   0.233439   0.97233   -0.00910355
5    0.0312297   0.196695   -0.0796591   0.00080545   0.0106928   0.999943   0.951064   -0.308997   0.00253815   0.309006   0.951007   -0.0104184
6    0.0485346   0.243559   -0.0997886   0.000725204   0.0114166   0.999935   0.923886   -0.382649   0.00369879   0.382666   0.923822   -0.0108251
7    0.0694596   0.288935   -0.11992   0.000348134   0.0113995   0.999935   0.891016   -0.453952   0.00486495   0.453978   0.890956   -0.0103152
8    0.0938798   0.332529   -0.14   -0.000411416   0.0106822   0.999943   0.852644   -0.522459   0.00593214   0.522493   0.852598   -0.00889315
9    0.121643   0.374092   -0.16   -0.00163317   0.00931619   0.999955   0.809019   -0.587752   0.00679717   0.587789   0.808994   -0.00657708
10    0.152599   0.413348   -0.175   -0.00332526   0.00744383   0.999967   0.760401   -0.649419   0.00736295   0.649452   0.7604   -0.0035008
11    0.186546   0.450074   -0.18   -0.00534544   0.00534548   0.999971   0.70709   -0.70709   0.00755966   0.70711   0.70711   -2.31396e-08
12    0.223272   0.484021   -0.175   -0.0074438   0.0033253   0.999967   0.649419   -0.760401   0.00736295   0.7604   0.649452   0.00350075
13    0.262528   0.514977   -0.16   -0.00931615   0.00163319   0.999955   0.587752   -0.809019   0.00679717   0.808994   0.587789   0.00657703
14    0.304091   0.542742   -0.14   -0.0106822   0.000411433   0.999943   0.522459   -0.852644   0.00593215   0.852598   0.522493   0.00889315
15    0.347685   0.567157   -0.119921   -0.0113995   -0.000348076   0.999935   0.453952   -0.891016   0.004865   0.890956   0.453978   0.0103151
16    0.393061   0.588085   -0.0997889   -0.0114166   -0.000725174   0.999935   0.382649   -0.923886   0.00369881   0.923822   0.382666   0.0108251
17    0.439925   0.605388   -0.0796597   -0.0106928   -0.000805438   0.999943   0.308997   -0.951064   0.00253817   0.951007   0.309006   0.0104184
18    0.488012   0.618968   -0.0595704   -0.00919911   -0.000679415   0.999957   0.233436   -0.972372   0.00148682   0.97233   0.233439   0.00910354
19    0.537025   0.628733   -0.0395679   -0.00691917   -0.000440417   0.999976   0.156423   -0.987691   0.000647336   0.987667   0.156423   0.00690289
20    0.58666   0.634635   -0.0196979   -0.0038498   -0.000182796   0.999993   0.0784565   -0.99692   0.000119805   0.996913   0.0784564   0.00385228
21    0.63662   0.63662   -2.16933e-22   6.17988e-19   1.70545e-18   1   6.12303e-17   -1   -2.50457e-19   1   6.09662e-17   -5.73678e-19


==> Dateien/data_exsym_v5_t4_s11_01_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    4.91356e-19   -8.51934e-19   5.33299e-16   1.24796e-15   -9.41702e-18   1   1   -3.02824e-20   1.51169e-14   2.33299e-16   1   1.54086e-18
2    0.00197405   0.0499526   -0.0149973   0.000123429   0.00268507   0.999996   0.99692   -0.0784581   8.76202e-05   0.078458   0.996916   -0.00268649
3    0.00785901   0.0995877   -0.0301137   0.000295288   0.00478682   0.999988   0.98769   -0.156427   0.00045715   0.156427   0.987679   -0.00477409
4    0.017618   0.148608   -0.0453203   0.000445862   0.00630015   0.99998   0.972371   -0.233444   0.0010372   0.233446   0.972351   -0.00623016
5    0.0311894   0.196703   -0.0605819   0.00050502   0.00722884   0.999974   0.951062   -0.30901   0.00175351   0.309015   0.951036   -0.00703113
6    0.0484919   0.243577   -0.0758649   0.000403666   0.00758653   0.999971   0.923882   -0.382667   0.00253025   0.382675   0.923854   -0.00716353
7    0.0694171   0.288963   -0.0911409   7.48874e-05   0.00739587   0.999973   0.891012   -0.453975   0.0032909   0.453987   0.890987   -0.00662381
8    0.0938396   0.332563   -0.106371   -0.000544415   0.00668816   0.999977   0.85264   -0.522484   0.00395873   0.522499   0.852623   -0.00541816
9    0.12161   0.374132   -0.116511   -0.0014572   0.00558579   0.999983   0.809018   -0.587776   0.00446217   0.587792   0.809011   -0.00366251
10    0.152569   0.41339   -0.116023   -0.00252396   0.0043663   0.999987   0.760404   -0.649439   0.00475495   0.649452   0.760406   -0.001681
11    0.186512   0.450108   -0.1   -0.00342271   0.00342272   0.999988   0.707102   -0.707102   0.00484048   0.70711   0.70711   -7.26216e-09
12    0.22323   0.484051   -0.116023   -0.0043663   0.00252397   0.999987   0.649439   -0.760404   0.00475495   0.760406   0.649452   0.00168099
13    0.262488   0.51501   -0.116511   -0.00558579   0.00145722   0.999983   0.587776   -0.809018   0.00446218   0.809011   0.587792   0.0036625
14    0.304057   0.542782   -0.106371   -0.00668818   0.00054441   0.999977   0.522484   -0.85264   0.00395873   0.852623   0.522499   0.00541817
15    0.347657   0.5672   -0.0911414   -0.00739585   -7.48671e-05   0.999973   0.453975   -0.891012   0.00329091   0.890987   0.453987   0.00662378
16    0.393043   0.588128   -0.0758649   -0.00758653   -0.000403653   0.999971   0.382667   -0.923882   0.00253026   0.923854   0.382675   0.00716353
17    0.439917   0.605429   -0.0605821   -0.00722885   -0.000505011   0.999974   0.30901   -0.951062   0.00175353   0.951036   0.309015   0.00703114
18    0.488012   0.619002   -0.0453204   -0.00630015   -0.00044586   0.99998   0.233444   -0.972371   0.0010372   0.972351   0.233446   0.00623017
19    0.537031   0.628759   -0.0301142   -0.00478687   -0.000295298   0.999988   0.156427   -0.98769   0.000457148   0.987679   0.156427   0.00477414
20    0.586666   0.634648   -0.0149976   -0.00268511   -0.000123438   0.999996   0.0784581   -0.99692   8.76145e-05   0.996916   0.078458   0.00268653
21    0.63662   0.63662   -7.20813e-22   1.05343e-19   1.55485e-21   1   6.12231e-17   -1   -5.42597e-19   1   6.12149e-17   -2.54402e-19


==> Dateien/data_exsym_v5_t6_ed0814_018014_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -8.27653e-17   1.00238e-16   -3.84529e-16   -2.50323e-15   6.41381e-16   1   1   7.6358e-17   7.10455e-15   1.71674e-15   1   4.05194e-17
2    0.00198764   0.0499589   -0.0196975   0.000182787   0.00384973   0.999993   0.99692   -0.0784565   0.000119813   0.0784564   0.996913   -0.00385223
3    0.00788443   0.0995938   -0.0395672   0.000440409   0.00691909   0.999976   0.987691   -0.156423   0.00064733   0.156423   0.987667   -0.00690282
4    0.0176525   0.148608   -0.0595702   0.00067943   0.0091991   0.999957   0.972372   -0.233436   0.0014868   0.233439   0.97233   -0.00910355
5    0.0312297   0.196695   -0.0796591   0.00080547   0.0106928   0.999943   0.951064   -0.308997   0.00253813   0.309006   0.951007   -0.0104184
6    0.0485347   0.243559   -0.0997886   0.000725217   0.0114166   0.999935   0.923886   -0.382649   0.00369878   0.382666   0.923822   -0.0108251
7    0.0694596   0.288935   -0.11992   0.000348148   0.0113995   0.999935   0.891016   -0.453952   0.00486494   0.453978   0.890956   -0.0103152
8    0.0938798   0.332529   -0.14   -0.000411406   0.0106822   0.999943   0.852644   -0.522459   0.00593213   0.522493   0.852598   -0.00889315
9    0.121643   0.374092   -0.16   -0.00163316   0.00931618   0.999955   0.809019   -0.587752   0.00679717   0.587789   0.808994   -0.00657708
10    0.152599   0.413348   -0.175   -0.00332526   0.00744384   0.999967   0.760401   -0.649419   0.00736295   0.649452   0.7604   -0.0035008
11    0.186546   0.450074   -0.18   -0.00534545   0.0053455   0.999971   0.70709   -0.70709   0.00755967   0.70711   0.70711   -3.97716e-08
12    0.223272   0.484021   -0.175   -0.00744379   0.00332531   0.999967   0.649419   -0.760401   0.00736295   0.7604   0.649452   0.00350074
13    0.262528   0.514977   -0.16   -0.00931613   0.00163321   0.999955   0.587752   -0.809019   0.00679718   0.808994   0.587789   0.006577
14    0.304091   0.542742   -0.14   -0.0106822   0.000411438   0.999943   0.522459   -0.852644   0.00593214   0.852598   0.522493   0.00889312
15    0.347685   0.567157   -0.119921   -0.0113995   -0.000348093   0.999935   0.453952   -0.891016   0.00486498   0.890956   0.453978   0.0103151
16    0.393061   0.588085   -0.0997889   -0.0114166   -0.00072519   0.999935   0.382649   -0.923886   0.00369879   0.923822   0.382666   0.0108251
17    0.439925   0.605388   -0.0796597   -0.0106928   -0.000805455   0.999943   0.308997   -0.951064   0.00253815   0.951007   0.309006   0.0104184
18    0.488012   0.618968   -0.0595704   -0.0091991   -0.000679425   0.999957   0.233436   -0.972372   0.00148681   0.97233   0.233439   0.00910355
19    0.537025   0.628733   -0.0395679   -0.00691917   -0.000440423   0.999976   0.156423   -0.987691   0.00064733   0.987667   0.156423   0.00690289
20    0.58666   0.634635   -0.0196979   -0.00384979   -0.000182798   0.999993   0.0784565   -0.99692   0.000119807   0.996913   0.0784564   0.00385229
21    0.63662   0.63662   -2.7986e-18   1.65306e-17   3.19717e-18   1   5.96998e-17   -1   -2.16926e-18   1   6.13194e-17   -4.45399e-19


==> Dateien/data_exsym_v5_t6_s11_01_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    7.9999e-17   1.39059e-17   3.5898e-16   1.18014e-15   1.33766e-17   1   1   -1.48449e-16   9.45181e-15   -9.23656e-16   1   1.13137e-16
2    0.00197651   0.0499531   -0.0173575   0.000138492   0.00305596   0.999995   0.99692   -0.0784579   0.000101699   0.0784578   0.996915   -0.00305741
3    0.00786335   0.0995863   -0.0348501   0.000330375   0.00543077   0.999985   0.98769   -0.156426   0.000523215   0.156427   0.987676   -0.00541559
4    0.0176233   0.148603   -0.0524441   0.000494279   0.00711879   0.999975   0.972371   -0.233443   0.00118124   0.233445   0.972346   -0.00703748
5    0.0311949   0.196694   -0.0700983   0.000548368   0.00812482   0.999967   0.951062   -0.309008   0.00198917   0.309014   0.951029   -0.00789664
6    0.0484965   0.243564   -0.0877739   0.000412088   0.00846516   0.999964   0.923882   -0.382664   0.00285869   0.382674   0.923848   -0.00797849
7    0.0694205   0.288947   -0.105438   7.55858e-06   0.00816664   0.999967   0.891012   -0.453972   0.00370081   0.453987   0.890982   -0.00728
8    0.0938416   0.332545   -0.123045   -0.000738596   0.00726632   0.999973   0.85264   -0.522482   0.00442639   0.5225   0.85262   -0.00580966
9    0.121613   0.374115   -0.133129   -0.00181099   0.00593512   0.999981   0.809016   -0.587775   0.00495373   0.587793   0.809009   -0.00373715
10    0.152577   0.413377   -0.127266   -0.00298267   0.0045739   0.999985   0.760402   -0.649439   0.00523857   0.649453   0.760406   -0.00154094
11    0.186531   0.450089   -0.1   -0.00375488   0.0037549   0.999986   0.7071   -0.7071   0.00531024   0.70711   0.70711   -1.12536e-08
12    0.223243   0.484043   -0.127266   -0.00457388   0.00298269   0.999985   0.649439   -0.760402   0.00523858   0.760406   0.649453   0.00154092
13    0.262505   0.515007   -0.133129   -0.00593511   0.00181101   0.999981   0.587775   -0.809016   0.00495374   0.809009   0.587793   0.00373713
14    0.304075   0.54278   -0.123045   -0.00726634   0.000738605   0.999973   0.522482   -0.85264   0.00442641   0.85262   0.5225   0.00580967
15    0.347673   0.567197   -0.105438   -0.00816662   -7.51971e-06   0.999967   0.453972   -0.891012   0.00370084   0.890982   0.453987   0.00727997
16    0.393056   0.588123   -0.087774   -0.00846515   -0.000412073   0.999964   0.382664   -0.923882   0.0028587   0.923848   0.382674   0.00797848
17    0.439926   0.605423   -0.0700986   -0.00812483   -0.00054836   0.999967   0.309008   -0.951062   0.00198918   0.951029   0.309014   0.00789665
18    0.488017   0.618997   -0.0524441   -0.00711879   -0.000494279   0.999975   0.233443   -0.972371   0.00118124   0.972346   0.233445   0.00703749
19    0.537033   0.628754   -0.0348507   -0.00543083   -0.000330388   0.999985   0.156426   -0.98769   0.000523211   0.987676   0.156427   0.00541565
20    0.586666   0.634646   -0.0173578   -0.003056   -0.000138503   0.999995   0.0784579   -0.99692   0.000101692   0.996915   0.0784578   0.00305746
21    0.63662   0.63662   -5.4391e-20   2.09834e-18   8.91852e-19   1   6.14039e-17   -1   -8.15946e-19   1   6.21703e-17   1.78768e-18


==> Dateien/data_exsym_v5_t8_ed0814_018014_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    8.92806e-17   -9.71065e-17   2.66051e-15   4.82703e-15   -9.44775e-17   1   1   1.1106e-16   6.33912e-15   1.86973e-15   1   1.28708e-16
2    0.00198763   0.0499589   -0.0196975   0.000182787   0.00384973   0.999993   0.99692   -0.0784565   0.000119814   0.0784564   0.996913   -0.00385222
3    0.0078844   0.0995938   -0.0395672   0.000440411   0.00691908   0.999976   0.987691   -0.156423   0.000647327   0.156423   0.987667   -0.0069028
4    0.0176524   0.148608   -0.0595702   0.000679427   0.00919909   0.999957   0.972372   -0.233436   0.0014868   0.233439   0.97233   -0.00910354
5    0.0312297   0.196695   -0.0796591   0.000805457   0.0106928   0.999943   0.951064   -0.308997   0.00253814   0.309006   0.951007   -0.0104184
6    0.0485346   0.243559   -0.0997886   0.000725204   0.0114166   0.999935   0.923886   -0.382649   0.00369878   0.382666   0.923822   -0.0108251
7    0.0694596   0.288935   -0.11992   0.000348136   0.0113995   0.999935   0.891016   -0.453952   0.00486495   0.453978   0.890956   -0.0103152
8    0.0938798   0.332529   -0.14   -0.000411415   0.0106822   0.999943   0.852644   -0.522459   0.00593213   0.522493   0.852598   -0.00889314
9    0.121643   0.374092   -0.16   -0.00163316   0.00931618   0.999955   0.809019   -0.587752   0.00679717   0.587789   0.808994   -0.00657708
10    0.152599   0.413348   -0.175   -0.00332526   0.00744384   0.999967   0.760401   -0.649419   0.00736295   0.649452   0.7604   -0.00350081
11    0.186546   0.450074   -0.18   -0.00534545   0.0053455   0.999971   0.70709   -0.70709   0.00755967   0.70711   0.70711   -3.44194e-08
12    0.223272   0.484021   -0.175   -0.0074438   0.00332531   0.999967   0.649419   -0.760401   0.00736296   0.7604   0.649452   0.00350074
13    0.262528   0.514977   -0.16   -0.00931614   0.00163322   0.999955   0.587752   -0.809019   0.00679718   0.808994   0.587789   0.00657701
14    0.304091   0.542742   -0.14   -0.0106822   0.000411445   0.999943   0.522459   -0.852644   0.00593215   0.852598   0.522493   0.00889312
15    0.347685   0.567157   -0.119921   -0.0113995   -0.000348081   0.999935   0.453952   -0.891016   0.00486499   0.890956   0.453978   0.0103151
16    0.393061   0.588085   -0.0997889   -0.0114166   -0.000725178   0.999935   0.382649   -0.923886   0.0036988   0.923822   0.382666   0.0108251
17    0.439925   0.605388   -0.0796597   -0.0106928   -0.000805443   0.999943   0.308997   -0.951064   0.00253816   0.951007   0.309006   0.0104184
18    0.488012   0.618968   -0.0595704   -0.00919909   -0.000679423   0.999957   0.233436   -0.972372   0.00148681   0.97233   0.233439   0.00910354
19    0.537025   0.628733   -0.0395679   -0.00691916   -0.000440425   0.999976   0.156423   -0.987691   0.000647326   0.987667   0.156423   0.00690289
20    0.58666   0.634635   -0.0196979   -0.0038498   -0.000182799   0.999993   0.0784565   -0.99692   0.000119807   0.996913   0.0784564   0.00385228
21    0.63662   0.63662   1.02904e-19   -3.13165e-17   -1.0457e-17   1   7.01199e-17   -1   1.09172e-17   1   7.46145e-17   1.51757e-17


==> Dateien/data_exsym_v5_t8_s11_01_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    2.02838e-16   -2.57156e-16   -1.06899e-15   5.8791e-16   7.29929e-17   1   1   -2.43297e-17   1.75355e-14   -1.06277e-16   1   -1.5387e-16
2    0.00197893   0.0499535   -0.01951   0.000151794   0.00339606   0.999994   0.99692   -0.0784576   0.000115121   0.0784576   0.996914   -0.00339751
3    0.00786762   0.0995851   -0.0391698   0.000361334   0.00601942   0.999982   0.987691   -0.156426   0.000584714   0.156426   0.987672   -0.00600184
4    0.0176286   0.148598   -0.0589409   0.000536315   0.00786388   0.999969   0.972371   -0.233441   0.00131429   0.233444   0.97234   -0.00777181
5    0.0312001   0.196686   -0.0787771   0.00058398   0.0089352   0.99996   0.951062   -0.309006   0.00220571   0.309013   0.951023   -0.00867838
6    0.0485008   0.243552   -0.0986341   0.000413046   0.00925219   0.999957   0.923882   -0.382661   0.00315898   0.382674   0.923841   -0.00870599
7    0.0694233   0.288932   -0.118475   -6.46474e-05   0.0088457   0.999961   0.891012   -0.453969   0.00407343   0.453987   0.890977   -0.00785227
8    0.0938429   0.332529   -0.138248   -0.000932046   0.00775818   0.999969   0.852639   -0.522479   0.00484833   0.522501   0.852617   -0.00612795
9    0.121616   0.374101   -0.148116   -0.00215479   0.0062087   0.999978   0.809014   -0.587773   0.00539268   0.587794   0.809008   -0.0037564
10    0.152584   0.413366   -0.136853   -0.003418   0.00472084   0.999983   0.760399   -0.649438   0.00566504   0.649454   0.760406   -0.00136995
11    0.186557   0.450063   -0.1   -0.00404547   0.00404549   0.999984   0.707098   -0.707098   0.0057212   0.70711   0.70711   -1.32794e-08
12    0.223254   0.484036   -0.136853   -0.00472083   0.00341803   0.999983   0.649438   -0.760399   0.00566505   0.760406   0.649454   0.00136992
13    0.262519   0.515004   -0.148116   -0.00620869   0.00215482   0.999978   0.587773   -0.809014   0.0053927   0.809008   0.587794   0.00375637
14    0.304091   0.542779   -0.138248   -0.00775821   0.00093206   0.999969   0.522479   -0.852639   0.00484836   0.852617   0.522501   0.00612797
15    0.347688   0.567194   -0.118475   -0.00884568   6.4695e-05   0.999961   0.453969   -0.891012   0.00407346   0.890977   0.453987   0.00785223
16    0.393068   0.588119   -0.0986342   -0.00925219   -0.000413027   0.999957   0.382661   -0.923882   0.003159   0.923842   0.382674   0.00870599
17    0.439934   0.605418   -0.0787774   -0.00893521   -0.000583969   0.99996   0.309006   -0.951062   0.00220573   0.951023   0.309013   0.00867839
18    0.488022   0.618991   -0.0589411   -0.00786388   -0.000536313   0.999969   0.233441   -0.972371   0.0013143   0.97234   0.233444   0.00777181
19    0.537034   0.62875   -0.0391704   -0.00601949   -0.000361348   0.999982   0.156426   -0.987691   0.000584711   0.987672   0.156426   0.0060019
20    0.586665   0.634644   -0.0195104   -0.00339611   -0.000151805   0.999994   0.0784576   -0.99692   0.000115113   0.996914   0.0784576   0.00339757
21    0.63662   0.63662   -1.36619e-18   -9.12654e-20   2.99433e-20   1   6.72473e-17   -1   -2.06646e-18   1   6.1179e-17   -3.29039e-19


==> Dateien/data_imnon_v5_t1_e0517_005.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -9.9768e-18   6.26379e-17   -1.53067e-16   -3.17564e-16   1.18165e-16   1   1   -2.96456e-17   2.55465e-15   -7.72871e-18   1   1.23501e-16
2    0.00197206   0.0499536   -0.00594013   3.47381e-05   0.000977249   1   0.99692   -0.07846   4.20437e-05   0.07846   0.996919   -0.000976964
3    0.00785493   0.0995883   -0.0119242   0.000127241   0.00176154   0.999998   0.98769   -0.156432   0.000149885   0.156432   0.987688   -0.00175976
4    0.0176123   0.148606   -0.0179425   0.000246781   0.00234131   0.999997   0.972369   -0.233452   0.00030662   0.233452   0.972367   -0.00233423
5    0.0311832   0.196697   -0.0239838   0.000360568   0.00270968   0.999996   0.951059   -0.309022   0.00049443   0.309022   0.951056   -0.00268849
6    0.0484859   0.243564   -0.0300369   0.000434477   0.00286485   0.999996   0.923879   -0.382682   0.000694921   0.382682   0.923875   -0.00281304
7    0.069412   0.288939   -0.0360906   0.000433925   0.00281021   0.999996   0.891009   -0.453991   0.000889182   0.453992   0.891005   -0.00270092
8    0.0938356   0.332525   -0.0421325   0.000324829   0.00255478   0.999997   0.852639   -0.5225   0.00105791   0.522501   0.852636   -0.00234803
9    0.121604   0.374077   -0.0471468   8.8731e-05   0.00213411   0.999998   0.80902   -0.587789   0.00118262   0.587791   0.809018   -0.00177869
10    0.152557   0.413318   -0.05   -0.000254597   0.00162792   0.999999   0.76041   -0.649448   0.00125085   0.64945   0.76041   -0.00107254
11    0.186494   0.45003   -0.05   -0.000646169   0.00113829   0.999999   0.707111   -0.707107   0.00126181   0.707108   0.707112   -0.000347983
12    0.223212   0.483971   -0.05   -0.00105812   0.000706582   0.999999   0.649453   -0.760407   0.00122449   0.760407   0.649454   0.000345707
13    0.262465   0.514936   -0.0483737   -0.00148581   0.000330163   0.999999   0.587794   -0.809016   0.00114046   0.809016   0.587795   0.00100798
14    0.304032   0.542721   -0.0437078   -0.00186501   4.14054e-05   0.999998   0.522505   -0.852636   0.00100979   0.852635   0.522506   0.00156854
15    0.347634   0.567155   -0.0374546   -0.00211678   -0.000133092   0.999998   0.453996   -0.891006   0.000842428   0.891004   0.453997   0.00194649
16    0.393023   0.588098   -0.031187   -0.00220526   -0.000204746   0.999998   0.382687   -0.923877   0.000654767   0.923875   0.382687   0.00211574
17    0.439903   0.60541   -0.0249169   -0.00212033   -0.000201121   0.999998   0.309027   -0.951058   0.000463963   0.951055   0.309027   0.00207871
18    0.488004   0.618992   -0.0186532   -0.00185638   -0.000150486   0.999998   0.233456   -0.972369   0.000287056   0.972367   0.233456   0.00184022
19    0.537028   0.628755   -0.0124061   -0.00141221   -8.14684e-05   0.999999   0.156435   -0.987689   0.000140453   0.987688   0.156435   0.00140757
20    0.586666   0.634647   -0.0061855   -0.000790982   -2.22722e-05   1   0.0784615   -0.99692   3.98582e-05   0.996919   0.0784615   0.000790293
21    0.63662   0.63662   -1.64537e-20   -1.05787e-19   -2.67798e-21   1   6.13174e-17   -1   -6.2782e-20   1   6.16329e-17   1.36832e-19


==> Dateien/data_imnon_v5_t1_e0517_005_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -1.00165e-17   6.24933e-17   -1.53331e-16   -3.17449e-16   1.19237e-16   1   1   -2.93872e-17   2.55443e-15   -7.98827e-18   1   1.24203e-16
2    0.00196494   0.0499497   -0.00599525   8.61154e-05   0.00116465   0.999999   0.99692   -0.078459   5.52723e-06   0.0784589   0.996919   -0.00116782
3    0.00784236   0.0995891   -0.0120429   0.000194448   0.00209466   0.999998   0.98769   -0.15643   0.000135613   0.15643   0.987688   -0.0020993
4    0.0175962   0.148619   -0.0181315   0.000297086   0.00278605   0.999996   0.97237   -0.233449   0.000361524   0.233449   0.972366   -0.00277843
5    0.0311652   0.196726   -0.0242469   0.000365403   0.00323821   0.999995   0.95106   -0.309019   0.000653149   0.309019   0.951055   -0.00319264
6    0.0484677   0.243614   -0.0303753   0.000370657   0.00345452   0.999994   0.92388   -0.382678   0.000979529   0.382679   0.923874   -0.0033334
7    0.0693946   0.289012   -0.0365052   0.0002845   0.0034421   0.999994   0.89101   -0.453987   0.00130919   0.453989   0.891005   -0.00319611
8    0.0938193   0.33262   -0.0426204   7.95889e-05   0.00321179   0.999995   0.85264   -0.522497   0.00161029   0.5225   0.852636   -0.00278009
9    0.121587   0.37419   -0.0475492   -0.00025583   0.00279909   0.999996   0.80902   -0.587787   0.00185224   0.58779   0.809017   -0.00211414
10    0.152539   0.41344   -0.05   -0.000696135   0.00228117   0.999997   0.760409   -0.649448   0.00201085   0.64945   0.760409   -0.00128252
11    0.186471   0.450152   -0.05   -0.00118733   0.00174524   0.999998   0.707109   -0.707108   0.00207365   0.70711   0.707109   -0.000394507
12    0.223182   0.484083   -0.05   -0.00169733   0.00123118   0.999998   0.649448   -0.760409   0.00203853   0.76041   0.64945   0.00049107
13    0.262434   0.515034   -0.0481802   -0.00219681   0.000761836   0.999997   0.587787   -0.80902   0.00190761   0.809019   0.58779   0.00132946
14    0.304003   0.542805   -0.0434711   -0.00261041   0.000383809   0.999997   0.522497   -0.85264   0.0016912   0.852638   0.5225   0.0020252
15    0.347611   0.567225   -0.0372488   -0.0028621   0.000125193   0.999996   0.453987   -0.89101   0.00141092   0.891007   0.453989   0.00249333
16    0.393008   0.588154   -0.0310082   -0.00291719   -2.32084e-05   0.999996   0.382678   -0.92388   0.00109491   0.923876   0.382679   0.00270401
17    0.439895   0.605455   -0.0247652   -0.00276531   -8.60184e-05   0.999996   0.309018   -0.95106   0.000772732   0.951057   0.309019   0.00265656
18    0.488002   0.619025   -0.0185299   -0.00239947   -8.89581e-05   0.999997   0.233449   -0.97237   0.000473659   0.972367   0.233449   0.00235394
19    0.53703   0.628776   -0.0123157   -0.00181611   -5.82021e-05   0.999998   0.156429   -0.98769   0.000226609   0.987688   0.156429   0.00180286
20    0.586669   0.634658   -0.00613537   -0.00101521   -1.99608e-05   0.999999   0.0784587   -0.99692   5.97538e-05   0.99692   0.0784588   0.00101365
21    0.63662   0.63662   -1.64537e-20   -9.56189e-20   -8.39202e-20   1   6.13306e-17   -1   -6.2782e-20   1   6.17081e-17   1.9083e-19


==> Dateien/data_imnon_v5_t1_ed0814_018014.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    2.75028e-18   3.8335e-17   -6.45546e-16   -4.02612e-16   -1.41238e-17   1   1   -1.03616e-16   3.2528e-15   2.86224e-16   1   4.18822e-17
2    0.00196958   0.0499507   -0.00959968   0.000191234   0.00201112   0.999998   0.99692   -0.0784591   -3.28538e-05   0.0784589   0.996918   -0.00201993
3    0.00785124   0.0995897   -0.0192907   0.000421823   0.00363792   0.999993   0.98769   -0.15643   0.00015245   0.156429   0.987683   -0.00365912
4    0.0176085   0.148617   -0.0290546   0.000646326   0.00487146   0.999988   0.97237   -0.233448   0.000508775   0.233448   0.972358   -0.00488775
5    0.0311799   0.196723   -0.038868   0.000817464   0.0057082   0.999983   0.951061   -0.309016   0.000986492   0.309017   0.951044   -0.00568145
6    0.0484837   0.243608   -0.0487087   0.000887123   0.00615109   0.999981   0.923881   -0.382674   0.00153431   0.382676   0.923862   -0.00602235
7    0.0694109   0.289003   -0.0585569   0.000807234   0.00620945   0.99998   0.891011   -0.453982   0.00209978   0.453987   0.890992   -0.00589916
8    0.093835   0.33261   -0.0683859   0.000530769   0.00589887   0.999982   0.852641   -0.522491   0.00262961   0.522498   0.852625   -0.00530694
9    0.121602   0.374179   -0.0771489   2.69063e-05   0.00526258   0.999986   0.80902   -0.587781   0.00307153   0.587789   0.809009   -0.00427334
10    0.152554   0.413429   -0.0836773   -0.000696073   0.004389   0.99999   0.760409   -0.649443   0.00337974   0.649451   0.760404   -0.00288537
11    0.186488   0.450141   -0.0865719   -0.00157875   0.00340179   0.999993   0.707107   -0.707105   0.0035218   0.707112   0.707107   -0.00128908
12    0.223204   0.484074   -0.0854662   -0.00251961   0.00242979   0.999994   0.649444   -0.760407   0.00348399   0.760411   0.649449   0.00033792
13    0.262457   0.515027   -0.0800039   -0.00339389   0.00157972   0.999993   0.587783   -0.809019   0.00327291   0.809018   0.58779   0.00181719
14    0.304026   0.542798   -0.071421   -0.00408094   0.000917032   0.999991   0.522492   -0.85264   0.00291417   0.852635   0.522499   0.00300043
15    0.34763   0.567218   -0.0612041   -0.00449424   0.000456692   0.99999   0.453982   -0.891011   0.00244724   0.891003   0.453988   0.00379709
16    0.393022   0.588148   -0.0509558   -0.00459179   0.000174555   0.999989   0.382673   -0.923881   0.00191843   0.923872   0.382677   0.00417547
17    0.439903   0.605448   -0.0407015   -0.00435822   3.04462e-05   0.999991   0.309014   -0.951061   0.00137572   0.951052   0.309017   0.00413553
18    0.488006   0.619019   -0.030458   -0.00378376   -1.72728e-05   0.999993   0.233446   -0.972371   0.000866509   0.972364   0.233448   0.00368324
19    0.53703   0.628772   -0.0202466   -0.00286413   -1.06027e-05   0.999996   0.156428   -0.98769   0.000437557   0.987686   0.156428   0.00283053
20    0.586668   0.634656   -0.010088   -0.00160074   8.72922e-06   0.999999   0.078458   -0.99692   0.000134293   0.996919   0.0784581   0.00159512
21    0.63662   0.63662   0   0   0   1   6.1232e-17   -1   -4.62956e-21   1   6.1232e-17   -6.26908e-21


==> Dateien/data_imnon_v5_t1_s11_01.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    2.75028e-18   3.8335e-17   -6.45546e-16   -4.02612e-16   -1.41238e-17   1   1   -1.03616e-16   3.2528e-15   2.86224e-16   1   4.18822e-17
2    0.00196958   0.0499507   -0.00959968   0.000191234   0.00201112   0.999998   0.99692   -0.0784591   -3.28538e-05   0.0784589   0.996918   -0.00201993
3    0.00785124   0.0995897   -0.0192907   0.000421823   0.00363792   0.999993   0.98769   -0.15643   0.00015245   0.156429   0.987683   -0.00365912
4    0.0176085   0.148617   -0.0290546   0.000646326   0.00487146   0.999988   0.97237   -0.233448   0.000508775   0.233448   0.972358   -0.00488775
5    0.0311799   0.196723   -0.038868   0.000817464   0.0057082   0.999983   0.951061   -0.309016   0.000986492   0.309017   0.951044   -0.00568145
6    0.0484837   0.243608   -0.0487087   0.000887123   0.00615109   0.999981   0.923881   -0.382674   0.00153431   0.382676   0.923862   -0.00602235
7    0.0694109   0.289003   -0.0585569   0.000807234   0.00620945   0.99998   0.891011   -0.453982   0.00209978   0.453987   0.890992   -0.00589916
8    0.093835   0.33261   -0.0683859   0.000530769   0.00589887   0.999982   0.852641   -0.522491   0.00262961   0.522498   0.852625   -0.00530694
9    0.121602   0.374179   -0.0771489   2.69063e-05   0.00526258   0.999986   0.80902   -0.587781   0.00307153   0.587789   0.809009   -0.00427334
10    0.152554   0.413429   -0.0836773   -0.000696073   0.004389   0.99999   0.760409   -0.649443   0.00337974   0.649451   0.760404   -0.00288537
11    0.186488   0.450141   -0.0865719   -0.00157875   0.00340179   0.999993   0.707107   -0.707105   0.0035218   0.707112   0.707107   -0.00128908
12    0.223204   0.484074   -0.0854662   -0.00251961   0.00242979   0.999994   0.649444   -0.760407   0.00348399   0.760411   0.649449   0.00033792
13    0.262457   0.515027   -0.0800039   -0.00339389   0.00157972   0.999993   0.587783   -0.809019   0.00327291   0.809018   0.58779   0.00181719
14    0.304026   0.542798   -0.071421   -0.00408094   0.000917032   0.999991   0.522492   -0.85264   0.00291417   0.852635   0.522499   0.00300043
15    0.34763   0.567218   -0.0612041   -0.00449424   0.000456692   0.99999   0.453982   -0.891011   0.00244724   0.891003   0.453988   0.00379709
16    0.393022   0.588148   -0.0509558   -0.00459179   0.000174555   0.999989   0.382673   -0.923881   0.00191843   0.923872   0.382677   0.00417547
17    0.439903   0.605448   -0.0407015   -0.00435822   3.04462e-05   0.999991   0.309014   -0.951061   0.00137572   0.951052   0.309017   0.00413553
18    0.488006   0.619019   -0.030458   -0.00378376   -1.72728e-05   0.999993   0.233446   -0.972371   0.000866509   0.972364   0.233448   0.00368324
19    0.53703   0.628772   -0.0202466   -0.00286413   -1.06027e-05   0.999996   0.156428   -0.98769   0.000437557   0.987686   0.156428   0.00283053
20    0.586668   0.634656   -0.010088   -0.00160074   8.72922e-06   0.999999   0.078458   -0.99692   0.000134293   0.996919   0.0784581   0.00159512
21    0.63662   0.63662   0   0   0   1   6.1232e-17   -1   -4.62956e-21   1   6.1232e-17   -6.26908e-21


==> Dateien/data_imnon_v5_t25_ed0814_018014.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -3.16051e-17   1.74902e-17   1.84937e-16   1.55481e-15   1.54868e-18   1   1   2.79605e-16   -4.01432e-16   -1.60797e-16   1   -3.61091e-17
2    0.00199738   0.0499518   -0.0181527   0.000697039   0.00496216   0.999987   0.99692   -0.0784645   -0.000305541   0.078462   0.996907   -0.00500156
3    0.0079049   0.0995944   -0.0365359   0.00150767   0.00908159   0.999958   0.987689   -0.156436   -6.84316e-05   0.156428   0.987647   -0.00920564
4    0.0176825   0.148627   -0.0551093   0.00233327   0.01231   0.999922   0.97237   -0.23345   0.000605019   0.233439   0.972292   -0.0125146
5    0.031266   0.196737   -0.0738229   0.00306308   0.0146094   0.999889   0.951062   -0.309009   0.00160144   0.308998   0.950951   -0.014841
6    0.0485715   0.243628   -0.0926249   0.00357635   0.0159564   0.999866   0.923886   -0.382656   0.00280206   0.382649   0.923752   -0.0161104
7    0.0694892   0.289029   -0.111466   0.00374471   0.0163441   0.999859   0.891019   -0.453953   0.0040834   0.453956   0.890879   -0.0162628
8    0.0938923   0.332643   -0.130284   0.00343518   0.0157833   0.99987   0.852651   -0.522454   0.00531774   0.52247   0.852522   -0.0152524
9    0.12163   0.374201   -0.147967   0.00254994   0.0143595   0.999894   0.80903   -0.587741   0.00637737   0.58777   0.808928   -0.013116
10    0.152556   0.413422   -0.162652   0.00108983   0.0122831   0.999924   0.760415   -0.649405   0.00714851   0.649443   0.760349   -0.010048
11    0.186486   0.450103   -0.170998   -0.000806841   0.00986941   0.999951   0.707106   -0.707074   0.0075493   0.707113   0.707078   -0.00640823
12    0.223222   0.484024   -0.170738   -0.00288383   0.00745891   0.999968   0.649436   -0.760385   0.00754474   0.760417   0.649437   -0.00265126
13    0.262508   0.514988   -0.159628   -0.00481832   0.0053393   0.999974   0.587766   -0.809006   0.00715175   0.809023   0.587786   0.000759786
14    0.304097   0.54278   -0.14   -0.00629794   0.00368955   0.999973   0.52247   -0.852634   0.0064365   0.852635   0.522497   0.00344216
15    0.347699   0.567217   -0.120021   -0.00719807   0.00250098   0.999971   0.453958   -0.891009   0.00549618   0.890997   0.453985   0.0052782
16    0.393077   0.588154   -0.099966   -0.00751681   0.00167019   0.99997   0.38265   -0.923882   0.00441949   0.923862   0.382672   0.00630555
17    0.439938   0.605457   -0.0798846   -0.00723108   0.00111445   0.999973   0.308994   -0.951063   0.00329435   0.951041   0.309009   0.00653285
18    0.488018   0.619027   -0.0598085   -0.00633009   0.000750197   0.99998   0.233429   -0.972372   0.00220714   0.972354   0.233439   0.0059801
19    0.537026   0.628778   -0.0397777   -0.00481486   0.000495276   0.999988   0.156416   -0.987691   0.00124232   0.987681   0.15642   0.00467813
20    0.586657   0.634659   -0.0198306   -0.00269757   0.000270298   0.999996   0.0784517   -0.99692   0.000481093   0.996917   0.0784528   0.00266806
21    0.63662   0.63662   8.86659e-20   -8.57276e-19   -4.14992e-21   1   6.12287e-17   -1   1.10963e-18   1   7.20815e-17   -1.67599e-18


==> Dateien/data_imnon_v5_t2_e0517_005.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -5.04941e-16   2.59721e-16   -4.81786e-16   -3.08972e-16   6.94102e-17   1   1   -2.29583e-16   6.32166e-15   9.49001e-17   1   1.62746e-16
2    0.00199887   0.0499936   -0.00595902   -8.92818e-05   0.00121088   0.999999   0.99692   -0.078454   0.000184008   0.0784542   0.99692   -0.00120015
3    0.00788945   0.0996134   -0.0119732   -3.2314e-05   0.00223077   0.999998   0.987691   -0.156421   0.000380863   0.156422   0.987689   -0.00219826
4    0.0176356   0.148569   -0.0180308   0.000128588   0.0030181   0.999995   0.972373   -0.233439   0.000579512   0.233439   0.972368   -0.00296474
5    0.0311769   0.19656   -0.024121   0.000341969   0.00353795   0.999994   0.951064   -0.309008   0.000768023   0.309009   0.951057   -0.0034705
6    0.0484337   0.243298   -0.0302301   0.000547871   0.00376326   0.999993   0.923884   -0.382668   0.000933918   0.382669   0.923877   -0.00368648
7    0.0693006   0.288524   -0.0363406   0.000679521   0.00367663   0.999993   0.891015   -0.453979   0.00106366   0.453979   0.891008   -0.00358443
8    0.0936557   0.331951   -0.0424383   0.000666164   0.00327287   0.999994   0.852646   -0.522489   0.00114204   0.52249   0.85264   -0.00313867
9    0.121361   0.373362   -0.0474922   0.000463109   0.00260128   0.999997   0.809027   -0.587779   0.00115431   0.58778   0.809024   -0.00237672
10    0.152274   0.412509   -0.05   0.000100627   0.00180512   0.999998   0.76042   -0.649437   0.00109579   0.649438   0.760419   -0.001438
11    0.186204   0.449197   -0.05   -0.000328054   0.00106148   0.999999   0.707125   -0.707094   0.000982541   0.707095   0.707125   -0.000518629
12    0.222943   0.483174   -0.05   -0.000761738   0.000459578   1   0.649472   -0.760391   0.000844193   0.760391   0.649472   0.000280735
13    0.262236   0.514222   -0.05   -0.00121186   -1.53193e-05   0.999999   0.58782   -0.808998   0.000699963   0.808998   0.58782   0.000989398
14    0.303843   0.542109   -0.0466094   -0.00165024   -0.000366498   0.999999   0.522537   -0.852617   0.000549841   0.852616   0.522537   0.00159853
15    0.347478   0.566647   -0.0399413   -0.00197649   -0.000563884   0.999998   0.454032   -0.890988   0.000394981   0.890986   0.454032   0.00201705
16    0.392896   0.587686   -0.0332581   -0.00212586   -0.000613471   0.999998   0.382725   -0.923861   0.000246856   0.923859   0.382724   0.00219879
17    0.4398   0.60509   -0.0265717   -0.00208521   -0.000554229   0.999998   0.309064   -0.951046   0.000117364   0.951043   0.309064   0.00215443
18    0.487923   0.618758   -0.0198927   -0.00184839   -0.000424874   0.999998   0.23349   -0.972361   1.84456e-05   0.972359   0.233489   0.0018965
19    0.536971   0.628603   -0.0132315   -0.00141611   -0.000264539   0.999999   0.156461   -0.987685   -3.9719e-05   0.987684   0.15646   0.00144006
20    0.586635   0.634574   -0.00659775   -0.000795582   -0.000111107   1   0.0784765   -0.996919   -4.83439e-05   0.996918   0.0784764   0.000801846
21    0.63662   0.63662   7.25839e-19   8.42278e-19   -2.29645e-18   1   3.3965e-17   -1   -1.69494e-19   1   6.10203e-17   1.04152e-18


==> Dateien/data_imnon_v5_t2_ed0814_018014.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    7.97836e-17   -2.05108e-17   -1.41128e-15   -8.21421e-16   9.017e-17   1   1   1.0254e-16   6.49042e-15   5.27342e-16   1   -1.95709e-16
2    0.00198641   0.0499498   -0.0174622   0.000601114   0.00432605   0.99999   0.99692   -0.0784618   -0.000259833   0.07846   0.99691   -0.00435989
3    0.00788551   0.0995909   -0.0351242   0.00128466   0.00788887   0.999968   0.98769   -0.156433   -3.47703e-05   0.156427   0.987658   -0.00799272
4    0.0176586   0.148623   -0.0529498   0.00196245   0.0106584   0.999941   0.97237   -0.233449   0.000579988   0.233441   0.972312   -0.010822
5    0.0312427   0.196736   -0.0708939   0.00253901   0.0126141   0.999917   0.951062   -0.309011   0.00148326   0.309004   0.950979   -0.0127813
6    0.0485548   0.24363   -0.0889107   0.00291358   0.0137482   0.999901   0.923884   -0.382662   0.00256938   0.38266   0.923785   -0.0138167
7    0.0694856   0.289038   -0.106959   0.00298208   0.0140667   0.999897   0.891016   -0.453964   0.00372909   0.453969   0.890912   -0.0138874
8    0.0939086   0.33266   -0.124984   0.00263914   0.0135892   0.999904   0.852646   -0.522468   0.00485015   0.522483   0.852552   -0.0129657
9    0.121671   0.374237   -0.141614   0.00180983   0.012394   0.999922   0.809024   -0.587756   0.00582088   0.587782   0.80895   -0.0110907
10    0.152619   0.413484   -0.154993   0.000498558   0.0106562   0.999943   0.760408   -0.649419   0.00654159   0.649452   0.760362   -0.00842682
11    0.186559   0.450187   -0.162326   -0.00118236   0.00863034   0.999962   0.7071   -0.707086   0.0069387   0.707119   0.707081   -0.00526649
12    0.223288   0.484114   -0.162155   -0.0030297   0.00658688   0.999974   0.649431   -0.760395   0.00697639   0.760421   0.649435   -0.00197396
13    0.262554   0.515066   -0.153046   -0.00478969   0.00475258   0.999977   0.587762   -0.809013   0.00666025   0.809026   0.587781   0.00108154
14    0.304124   0.542837   -0.137142   -0.00621756   0.00326798   0.999975   0.522467   -0.852639   0.00603503   0.852638   0.522491   0.00359392
15    0.347715   0.567254   -0.117568   -0.00714154   0.00216822   0.999972   0.453955   -0.891013   0.00517399   0.890999   0.453979   0.00537893
16    0.393088   0.588177   -0.0979197   -0.00748329   0.00140792   0.999971   0.382647   -0.923884   0.00416433   0.923863   0.382667   0.00637496
17    0.439947   0.605469   -0.0782465   -0.00721902   0.000910389   0.999974   0.308992   -0.951064   0.00309654   0.951042   0.309006   0.00658446
18    0.488027   0.619033   -0.0585791   -0.006336   0.000597293   0.99998   0.233429   -0.972373   0.00205984   0.972355   0.233437   0.00602153
19    0.537034   0.628779   -0.0389574   -0.00483182   0.000391134   0.999988   0.156416   -0.987692   0.00114211   0.98768   0.15642   0.00471117
20    0.586664   0.634659   -0.0194201   -0.00271428   0.000216255   0.999996   0.0784522   -0.99692   0.000428525   0.996917   0.0784531   0.00268895
21    0.63662   0.63662   4.77917e-19   -2.95174e-19   -9.5036e-19   1   6.05772e-17   -1   -8.20141e-19   1   6.208e-17   2.00773e-19


==> Dateien/data_imnon_v5_t2_s11_01.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -3.8299e-17   7.96628e-17   1.6749e-16   -2.54652e-16   -4.20364e-17   1   1   2.48786e-16   4.3554e-15   4.2682e-16   1   5.31893e-17
2    0.00199129   0.0499666   -0.0112244   0.000266811   0.00265986   0.999996   0.99692   -0.07846   -5.72962e-05   0.0784596   0.996916   -0.0026726
3    0.00788656   0.0995941   -0.0225716   0.000650483   0.00487034   0.999988   0.98769   -0.15643   0.000119397   0.156429   0.987678   -0.00491214
4    0.0176482   0.148587   -0.0340194   0.00108777   0.00659541   0.999978   0.97237   -0.233448   0.000481985   0.233446   0.972348   -0.00666712
5    0.0312143   0.19664   -0.0455415   0.0015072   0.00780705   0.999968   0.951061   -0.309014   0.000979094   0.309012   0.95103   -0.00789073
6    0.0485035   0.243459   -0.0571099   0.00183039   0.00848741   0.999962   0.923883   -0.38267   0.00155687   0.382669   0.923845   -0.00854181
7    0.0694082   0.288781   -0.0686968   0.00197394   0.00863009   0.999961   0.891015   -0.453976   0.00215912   0.453976   0.890976   -0.00858566
8    0.093804   0.332312   -0.0802694   0.00185175   0.00824163   0.999964   0.852647   -0.522482   0.00272731   0.522486   0.852611   -0.0079947
9    0.121545   0.373813   -0.0906232   0.00140603   0.00738492   0.999972   0.809029   -0.587769   0.0032032   0.587776   0.809001   -0.00680102
10    0.15248   0.413018   -0.0980767   0.000656111   0.00621816   0.99998   0.760421   -0.649428   0.0035394   0.649437   0.760404   -0.00515452
11    0.186418   0.449719   -0.1   -0.000271925   0.00497893   0.999988   0.707123   -0.707087   0.00371287   0.707097   0.707115   -0.00332844
12    0.223151   0.483674   -0.105174   -0.00134969   0.00374787   0.999992   0.649466   -0.760387   0.00372645   0.760395   0.649466   -0.00140783
13    0.262426   0.514674   -0.101929   -0.00251109   0.00257829   0.999994   0.587808   -0.808999   0.0035619   0.809003   0.587813   0.000515929
14    0.30401   0.542501   -0.0922474   -0.00352252   0.00162793   0.999992   0.522519   -0.852622   0.00322862   0.852621   0.522527   0.00215275
15    0.347619   0.566975   -0.0790833   -0.00422138   0.000949602   0.999991   0.45401   -0.890995   0.00276267   0.89099   0.454018   0.0033301
16    0.39301   0.587953   -0.065871   -0.00453592   0.000517144   0.99999   0.382701   -0.923869   0.0022137   0.92386   0.382707   0.00399268
17    0.439887   0.605298   -0.052641   -0.00444744   0.000272308   0.99999   0.30904   -0.951052   0.00163343   0.951043   0.309044   0.00414559
18    0.487986   0.61891   -0.0394142   -0.00394639   0.000156081   0.999992   0.233467   -0.972365   0.00107313   0.972358   0.233469   0.0038009
19    0.53701   0.628701   -0.026216   -0.00303187   0.000109662   0.999995   0.156443   -0.987688   0.00058263   0.987683   0.156444   0.00297739
20    0.586653   0.634621   -0.0130709   -0.00171141   7.5803e-05   0.999999   0.0784661   -0.996919   0.000209857   0.996918   0.0784664   0.00170019
21    0.63662   0.63662   -2.06003e-20   3.71444e-19   1.61254e-20   1   6.09644e-17   -1   -1.61603e-18   1   6.15456e-17   8.36471e-19


==> Dateien/data_imnon_v5_t2_s11_01_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -3.79834e-17   7.91637e-17   1.65701e-16   -2.52856e-16   -4.3789e-17   1   1   2.47922e-16   4.35474e-15   4.27743e-16   1   5.33018e-17
2    0.00197306   0.0499511   -0.0119808   0.000272067   0.0025709   0.999997   0.99692   -0.0784595   -6.95194e-05   0.078459   0.996917   -0.00258432
3    0.00785798   0.0995897   -0.0240787   0.000593506   0.00465135   0.999989   0.98769   -0.15643   0.00014141   0.156429   0.987679   -0.00468693
4    0.0176179   0.148617   -0.03627   0.000906556   0.0062282   0.99998   0.97237   -0.233448   0.000572458   0.233447   0.972351   -0.00626775
5    0.0311911   0.196721   -0.0485254   0.00115059   0.00729503   0.999973   0.951061   -0.309015   0.00116003   0.309015   0.951034   -0.00729356
6    0.0484957   0.243605   -0.060816   0.00126337   0.00785374   0.999968   0.923882   -0.382672   0.00183826   0.382674   0.92385   -0.00773938
7    0.0694228   0.289   -0.0731167   0.00118225   0.00791445   0.999968   0.891012   -0.453979   0.00253967   0.453984   0.890981   -0.00758859
8    0.0938461   0.332608   -0.085393   0.000845436   0.00749559   0.999972   0.852642   -0.522487   0.00319558   0.522496   0.852615   -0.00683278
9    0.121613   0.374176   -0.095724   0.000222011   0.0066669   0.999978   0.809021   -0.587777   0.00373911   0.587789   0.809002   -0.00552415
10    0.152567   0.413425   -0.101708   -0.000642582   0.00558532   0.999984   0.760408   -0.649439   0.004116   0.649452   0.760399   -0.0038298
11    0.186506   0.450139   -0.1   -0.00160268   0.00447523   0.999989   0.707105   -0.707101   0.00429775   0.707113   0.707104   -0.00203121
12    0.223223   0.484073   -0.104427   -0.00264056   0.00337474   0.999991   0.649442   -0.760404   0.00428108   0.760412   0.649448   -0.000183809
13    0.262479   0.515026   -0.100873   -0.00372501   0.00230962   0.99999   0.58778   -0.809017   0.00405804   0.809019   0.587789   0.00165605
14    0.304049   0.542798   -0.0911751   -0.00463626   0.00143526   0.999988   0.522488   -0.85264   0.00364618   0.852635   0.522499   0.00320316
15    0.34765   0.567218   -0.0781448   -0.00521985   0.000808059   0.999986   0.453978   -0.891011   0.00308972   0.891001   0.453987   0.00428411
16    0.393037   0.588147   -0.0650709   -0.0054073   0.000407899   0.999985   0.382669   -0.923881   0.00244608   0.923869   0.382676   0.00483962
17    0.439914   0.605447   -0.0519856   -0.00518004   0.000183878   0.999987   0.309011   -0.951061   0.00177559   0.951049   0.309016   0.00486972
18    0.488011   0.619018   -0.0389097   -0.00452668   8.34443e-05   0.99999   0.233443   -0.972371   0.00113787   0.972361   0.233446   0.00438214
19    0.537031   0.62877   -0.0258701   -0.00344277   5.38416e-05   0.999994   0.156426   -0.98769   0.000591729   0.987685   0.156427   0.00339197
20    0.586667   0.634655   -0.0128928   -0.00193093   4.29277e-05   0.999998   0.0784572   -0.99692   0.000194293   0.996918   0.0784575   0.00192162
21    0.63662   0.63662   -2.04618e-20   2.41633e-19   -1.82542e-19   1   6.09654e-17   -1   -1.61434e-18   1   6.40554e-17   8.35628e-19


==> Dateien/data_imnon_v5_t35_ed0814_018014.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    5.4038e-17   -1.15655e-16   -1.17096e-15   1.19098e-15   3.80318e-18   1   1   7.59133e-18   6.54112e-15   1.51454e-15   1   2.72242e-16
2    0.00198323   0.0499344   -0.0160953   0.00137889   0.00715309   0.999973   0.996919   -0.0784746   -0.000813279   0.0784667   0.996893   -0.00723925
3    0.00788894   0.099624   -0.0325312   0.00290907   0.0132608   0.999908   0.987687   -0.156449   -0.00079873   0.156424   0.987598   -0.0135526
4    0.0176725   0.148754   -0.0492607   0.00447923   0.0182223   0.999824   0.972368   -0.23346   -0.000101343   0.233417   0.972197   -0.0187645
5    0.0312647   0.197   -0.0662229   0.00594956   0.0219441   0.999742   0.951063   -0.309009   0.00112282   0.308954   0.95081   -0.0227087
6    0.0485766   0.244049   -0.0833498   0.00715374   0.0243489   0.999678   0.923892   -0.382641   0.00270855   0.382584   0.923575   -0.025233
7    0.0694922   0.289619   -0.10057   0.00790193   0.025381   0.999647   0.891033   -0.453923   0.00448169   0.453876   0.890683   -0.0262021
8    0.093878   0.333398   -0.117795   0.00798611   0.0250125   0.999655   0.852672   -0.52241   0.00625939   0.522387   0.852328   -0.0254994
9    0.121562   0.37504   -0.135499   0.0072362   0.0233244   0.999702   0.809055   -0.58769   0.00785536   0.587697   0.808757   -0.0231233
10    0.152399   0.41423   -0.152687   0.0056158   0.0205861   0.999772   0.760439   -0.649353   0.00909921   0.649392   0.760214   -0.019301
11    0.186242   0.450798   -0.165453   0.00328735   0.0172346   0.999846   0.707123   -0.707028   0.0098623   0.707089   0.706982   -0.0145112
12    0.222937   0.484603   -0.16936   0.00059226   0.0137618   0.999905   0.649442   -0.76035   0.0100802   0.760417   0.649374   -0.00938776
13    0.262245   0.515495   -0.16   -0.00201994   0.0105983   0.999942   0.58776   -0.808983   0.00976156   0.80904   0.587745   -0.0045951
14    0.303892   0.543249   -0.14   -0.00412089   0.00801437   0.999959   0.522452   -0.852622   0.00898656   0.85266   0.522468   -0.000673569
15    0.347557   0.567656   -0.120129   -0.00555932   0.00600625   0.999967   0.45393   -0.891006   0.00787541   0.891023   0.453959   0.00222693
16    0.392986   0.588549   -0.100133   -0.00634691   0.00444345   0.99997   0.382615   -0.923884   0.00653385   0.923885   0.382645   0.00416361
17    0.439886   0.605793   -0.0800687   -0.00645423   0.00323104   0.999974   0.308957   -0.951067   0.00506714   0.951059   0.308981   0.00514009
18    0.487995   0.619293   -0.0599764   -0.00586689   0.00227293   0.99998   0.233394   -0.972377   0.00357951   0.972366   0.233411   0.00517437
19    0.537019   0.628964   -0.0399041   -0.00458478   0.00147481   0.999988   0.156387   -0.987694   0.00217361   0.987686   0.156395   0.00429773
20    0.586659   0.634756   -0.0198986   -0.00262098   0.000745715   0.999996   0.0784349   -0.996921   0.000948975   0.996918   0.0784371   0.00255441
21    0.63662   0.63662   4.34597e-19   1.86798e-18   -3.25194e-19   1   6.13092e-17   -1   -2.12327e-18   1   6.18151e-17   -1.75697e-18


==> Dateien/data_imnon_v5_t3_e0517_005.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -4.64157e-17   -6.24824e-17   -4.96905e-16   -6.28922e-17   1.75703e-16   1   1   -1.71421e-16   5.73191e-15   2.37211e-15   1   5.90677e-17
2    0.00204733   0.0500687   -0.00460695   0.000486578   0.00380355   0.999993   0.996921   -0.0784462   -0.000186714   0.0784449   0.996914   -0.00383
3    0.00795107   0.0997533   -0.00939471   0.00115118   0.00712788   0.999974   0.987695   -0.156397   -2.22449e-05   0.156392   0.98767   -0.00722022
4    0.0176744   0.148757   -0.0143379   0.00193875   0.00988346   0.999949   0.972383   -0.233393   0.000421543   0.233386   0.972333   -0.010063
5    0.0311562   0.196774   -0.019409   0.00276792   0.0119829   0.999924   0.951085   -0.308942   0.00106958   0.308931   0.95101   -0.0122519
6    0.0483157   0.243513   -0.0245731   0.00353091   0.0133472   0.999905   0.923918   -0.382584   0.00184433   0.382572   0.923823   -0.0136826
7    0.0690465   0.28871   -0.0297855   0.00409563   0.0139112   0.999895   0.891061   -0.453883   0.00266487   0.453872   0.890956   -0.0142546
8    0.0932259   0.332077   -0.0350043   0.00431086   0.0136304   0.999898   0.852701   -0.522389   0.00344487   0.522383   0.852599   -0.0138746
9    0.120727   0.373376   -0.0408022   0.00404977   0.0125449   0.999913   0.809088   -0.587683   0.0040962   0.587683   0.809001   -0.0125299
10    0.151437   0.412369   -0.046683   0.00328819   0.0108453   0.999936   0.76048   -0.649352   0.00454211   0.64936   0.760416   -0.0103828
11    0.18522   0.448907   -0.05   0.00216149   0.00886227   0.999958   0.707179   -0.707025   0.00473748   0.707037   0.70714   -0.00779544
12    0.221903   0.48279   -0.05   0.000908356   0.00693788   0.999976   0.649517   -0.760338   0.00468526   0.760352   0.649497   -0.00519693
13    0.261244   0.513826   -0.05   -0.000318257   0.00523721   0.999986   0.587855   -0.808961   0.00442385   0.808973   0.587849   -0.00282127
14    0.302968   0.541758   -0.0477602   -0.0014471   0.00379132   0.999992   0.522563   -0.852592   0.00398868   0.8526   0.522564   -0.000747418
15    0.346749   0.566362   -0.0410153   -0.00234773   0.00263582   0.999994   0.454049   -0.890973   0.00341445   0.890977   0.454054   0.000894971
16    0.392311   0.587463   -0.0342002   -0.00291343   0.00177197   0.999994   0.382734   -0.923854   0.00275212   0.923853   0.382739   0.00201339
17    0.439353   0.604922   -0.0273441   -0.0031154   0.00114902   0.999994   0.309066   -0.951043   0.00205565   0.95104   0.309071   0.00260775
18    0.487607   0.618641   -0.0204705   -0.0029329   0.000714716   0.999995   0.233487   -0.97236   0.00137976   0.972357   0.23349   0.00268496
19    0.536773   0.628529   -0.0136055   -0.00235391   0.000414624   0.999997   0.156456   -0.987686   0.000777804   0.987683   0.156458   0.00226005
20    0.586544   0.634539   -0.00677442   -0.0013749   0.000194094   0.999999   0.0784728   -0.996919   0.000301387   0.996918   0.0784731   0.00135544
21    0.63662   0.63662   8.47198e-18   2.61379e-18   -1.65548e-17   1   4.66642e-17   -1   -1.33295e-17   1   5.88979e-17   2.18516e-17


==> Dateien/data_imnon_v5_t3_ed0814_018014.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    1.29194e-16   -1.1798e-16   -1.20696e-15   -5.79774e-16   3.91692e-16   1   1   -4.3416e-16   5.21369e-15   4.53022e-15   1   2.3076e-17
2    0.00199987   0.049952   -0.0175583   0.000916485   0.0058164   0.99999   0.99692   -0.0784629   -0.000457276   0.0784601   0.99691   -0.00587039
3    0.00790308   0.099604   -0.0353898   0.00197307   0.0107082   0.999945   0.98769   -0.156431   -0.000273608   0.156419   0.987633   -0.0108851
4    0.0176781   0.148651   -0.0534507   0.00306391   0.014604   0.999893   0.972372   -0.233443   0.000430162   0.233418   0.972264   -0.0149157
5    0.0312556   0.196784   -0.0716868   0.00406366   0.0174415   0.999845   0.951068   -0.308995   0.00152505   0.308971   0.95091   -0.0178436
6    0.0485495   0.243697   -0.0900392   0.0048309   0.0191741   0.99981   0.923895   -0.38264   0.0028745   0.382614   0.923702   -0.0195633
7    0.0694477   0.289118   -0.108449   0.00520954   0.0197749   0.999796   0.891036   -0.453932   0.00433589   0.453922   0.890823   -0.0199847
8    0.0938218   0.332747   -0.126844   0.00503334   0.0192389   0.999808   0.852672   -0.522434   0.00576082   0.522438   0.852469   -0.0190338
9    0.121521   0.374295   -0.144725   0.00417415   0.0176528   0.999842   0.809043   -0.587717   0.00699925   0.587746   0.808883   -0.0167349
10    0.152406   0.413492   -0.160511   0.00261978   0.015257   0.999887   0.760428   -0.649389   0.00791676   0.64943   0.760314   -0.0133028
11    0.186306   0.450132   -0.170488   0.000526229   0.0124271   0.999928   0.70712   -0.707058   0.00841535   0.707105   0.70706   -0.00915927
12    0.223039   0.484026   -0.171395   -0.00180296   0.00957679   0.999955   0.649443   -0.760377   0.00845335   0.760419   0.649426   -0.00484843
13    0.262345   0.514997   -0.16   -0.00397904   0.00706095   0.999969   0.587763   -0.809   0.00805125   0.80903   0.587776   -0.000930947
14    0.303971   0.542804   -0.14   -0.00565246   0.00508439   0.999971   0.522461   -0.852633   0.00728842   0.852651   0.522491   0.00216321
15    0.347607   0.567257   -0.120054   -0.00671232   0.0036201   0.999975   0.453947   -0.89102   0.00627266   0.891009   0.45398   0.00433748
16    0.393012   0.588202   -0.100017   -0.00716894   0.00254851   0.999979   0.382635   -0.92389   0.00509764   0.923872   0.382663   0.00564814
17    0.439894   0.605506   -0.0799409   -0.00699797   0.00178073   0.999979   0.308978   -0.951069   0.00385582   0.951048   0.308999   0.00610532
18    0.48799   0.619072   -0.0598598   -0.0061879   0.00122774   0.999984   0.233418   -0.972375   0.00263819   0.97236   0.233424   0.00573038
19    0.537009   0.628814   -0.0398163   -0.0047405   0.000802023   0.999992   0.156405   -0.987693   0.00153359   0.987683   0.156409   0.0045567
20    0.58665   0.634676   -0.0198515   -0.00266976   0.000419376   1   0.0784452   -0.996921   0.000627512   0.996922   0.0784466   0.00262864
21    0.63662   0.63662   4.01767e-21   -9.27129e-20   -3.77941e-21   1   6.11877e-17   -1   1.37061e-19   1   6.13813e-17   7.00594e-19


==> Dateien/data_imnon_v5_t3_s11_01.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -1.49556e-16   -4.98773e-17   -2.95421e-16   1.31154e-15   -6.61951e-17   1   1   -8.93062e-19   6.18376e-15   2.4387e-15   1   4.79313e-17
2    0.00200381   0.0499967   -0.0101204   0.000723063   0.004522   0.99999   0.99692   -0.0784574   -0.000366064   0.0784549   0.99691   -0.0045648
3    0.0078985   0.0996488   -0.0204556   0.00161614   0.00841655   0.999963   0.987691   -0.156421   -0.000279747   0.156413   0.987656   -0.00856575
4    0.0176447   0.148658   -0.030975   0.00260237   0.011603   0.999929   0.972375   -0.233429   0.000178002   0.233414   0.972306   -0.0118899
5    0.031179   0.196716   -0.0416426   0.00358263   0.0140065   0.999895   0.951071   -0.308984   0.000920528   0.308964   0.950969   -0.0144281
6    0.0484184   0.243529   -0.0524165   0.00443667   0.0155642   0.999869   0.9239   -0.382628   0.0018565   0.382607   0.92377   -0.0160773
7    0.0692546   0.288833   -0.0632488   0.00502554   0.0162296   0.999856   0.891039   -0.453924   0.00288947   0.453906   0.890896   -0.0167424
8    0.093563   0.332334   -0.0740881   0.00519586   0.0159773   0.999859   0.852678   -0.522424   0.00391706   0.522413   0.852537   -0.0163379
9    0.1212   0.373775   -0.0849133   0.00482633   0.0148692   0.999878   0.809065   -0.587709   0.00483453   0.587709   0.808942   -0.0148666
10    0.152031   0.412891   -0.0946302   0.00390606   0.0131199   0.999906   0.760459   -0.649369   0.00554974   0.649381   0.760366   -0.0125136
11    0.185897   0.449507   -0.1   0.00258902   0.011081   0.999935   0.707162   -0.707032   0.00600417   0.707053   0.707101   -0.0096666
12    0.222613   0.483417   -0.110692   0.00093956   0.00892904   0.99996   0.649503   -0.760339   0.00617911   0.760364   0.649471   -0.00651383
13    0.261931   0.514428   -0.110531   -0.000904447   0.00680904   0.999976   0.587842   -0.80896   0.00604005   0.808982   0.587834   -0.00327098
14    0.303591   0.542302   -0.101288   -0.0025875   0.00498136   0.999984   0.522549   -0.852592   0.00559925   0.852606   0.522555   -0.000396929
15    0.347284   0.566832   -0.0869152   -0.00386081   0.00354479   0.999986   0.454035   -0.890974   0.00491133   0.890979   0.454048   0.00183041
16    0.392752   0.587855   -0.0724472   -0.00461528   0.00247487   0.999986   0.38272   -0.923855   0.00405284   0.923852   0.382733   0.00331667
17    0.439699   0.605236   -0.0579268   -0.00482216   0.00169714   0.999987   0.309054   -0.951044   0.0031044   0.951037   0.309065   0.00406158
18    0.487857   0.618875   -0.0433855   -0.0044645   0.00113578   0.999989   0.233476   -0.972361   0.00214677   0.972353   0.233483   0.00407593
19    0.536933   0.628685   -0.0288605   -0.00353655   0.000714835   0.999993   0.156448   -0.987686   0.00125931   0.987681   0.156451   0.00338116
20    0.586619   0.634616   -0.0143881   -0.00204346   0.000359936   0.999998   0.0784679   -0.996919   0.00051917   0.996917   0.0784688   0.00200893
21    0.63662   0.63662   3.34423e-18   2.26834e-18   3.98128e-18   1   5.99111e-17   -1   1.16852e-18   1   6.68537e-17   3.08429e-18


==> Dateien/data_imnon_v5_t3_s11_01_opt_p2.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -1.49556e-16   -3.67193e-17   -3.08829e-16   1.31154e-15   -6.62498e-17   1   1   -2.64057e-18   6.18376e-15   2.43892e-15   1   5.03563e-17
2    0.00197442   0.0499506   -0.0131652   0.000323559   0.00284763   0.999996   0.99692   -0.0784598   -9.9142e-05   0.0784592   0.996916   -0.00286423
3    0.0078607   0.0995887   -0.0264601   0.000700915   0.00514932   0.999987   0.98769   -0.15643   0.000113213   0.156429   0.987677   -0.00519557
4    0.0176217   0.148615   -0.0398587   0.00106794   0.00688947   0.999976   0.97237   -0.233448   0.000569915   0.233446   0.972346   -0.00694842
5    0.0311957   0.196719   -0.0533282   0.00135698   0.00805992   0.999967   0.951061   -0.309015   0.0012001   0.309014   0.951028   -0.0080848
6    0.0485004   0.243603   -0.0668368   0.00149836   0.00866175   0.999961   0.923882   -0.382671   0.00193037   0.382673   0.923843   -0.00857581
7    0.0694272   0.288998   -0.0803563   0.00142161   0.00870529   0.999961   0.891012   -0.453978   0.00268544   0.453983   0.890974   -0.00840188
8    0.0938498   0.332606   -0.0938483   0.00105701   0.0082102   0.999966   0.852642   -0.522486   0.00338858   0.522496   0.852609   -0.00755263
9    0.121617   0.374173   -0.104542   0.000380231   0.00727038   0.999973   0.80902   -0.587776   0.00396585   0.587789   0.808997   -0.00610538
10    0.152573   0.413421   -0.108588   -0.000519606   0.00610798   0.999981   0.760408   -0.649438   0.00436195   0.649452   0.760396   -0.00430711
11    0.186517   0.450142   -0.1   -0.00140549   0.00504291   0.999986   0.707105   -0.7071   0.00455973   0.707113   0.707102   -0.00257206
12    0.223229   0.484078   -0.11015   -0.00237937   0.00397957   0.999989   0.649442   -0.760403   0.00457139   0.760413   0.649446   -0.000775225
13    0.262488   0.515031   -0.109713   -0.00354625   0.00282576   0.99999   0.587779   -0.809016   0.00437054   0.80902   0.587788   0.00120806
14    0.30406   0.542803   -0.100388   -0.0045922   0.00183083   0.999988   0.522486   -0.852639   0.00396045   0.852636   0.522498   0.00295891
15    0.34766   0.567223   -0.0860528   -0.00529774   0.00109811   0.999985   0.453976   -0.891011   0.00338352   0.891002   0.453987   0.00422183
16    0.393046   0.588151   -0.071666   -0.0055701   0.000617191   0.999984   0.382667   -0.923882   0.00270175   0.923869   0.382676   0.00490993
17    0.439919   0.60545   -0.0572628   -0.00538908   0.000332123   0.999985   0.309009   -0.951062   0.00198117   0.951048   0.309015   0.00502272
18    0.488014   0.61902   -0.042866   -0.00474241   0.000185211   0.999989   0.233442   -0.972371   0.00128717   0.97236   0.233445   0.00456814
19    0.537032   0.628772   -0.0285048   -0.00362547   0.000118634   0.999993   0.156425   -0.987691   0.000684286   0.987684   0.156426   0.00356227
20    0.586667   0.634655   -0.014208   -0.00204135   7.5358e-05   0.999998   0.0784567   -0.99692   0.000235282   0.996918   0.078457   0.00202914
21    0.63662   0.63662   3.34407e-18   2.26837e-18   3.98128e-18   1   5.9911e-17   -1   1.16839e-18   1   6.68534e-17   3.08429e-18


==> Dateien/data_imnon_v5_t4_e0517_005.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    2.74995e-17   -3.30507e-16   1.05566e-15   1.07264e-15   9.63058e-17   1   1   7.56927e-17   6.88018e-15   3.72462e-15   1   -2.23012e-16
2    0.0018513   0.0498413   0.000432541   0.00290733   0.00926693   0.999953   0.996914   -0.0785104   -0.00217094   0.0784866   0.996873   -0.00946656
3    0.00771989   0.0997026   0.000409854   0.00588455   0.0175263   0.999829   0.987673   -0.15651   -0.00306949   0.156429   0.987522   -0.0182312
4    0.017552   0.149231   -3.68366e-05   0.00887686   0.024619   0.999657   0.972347   -0.23353   -0.00288309   0.233379   0.972039   -0.0260113
5    0.0312684   0.198058   -0.000860395   0.0117747   0.0303702   0.999469   0.951041   -0.309073   -0.00181258   0.308854   0.950558   -0.0325225
6    0.0487671   0.245826   -0.00199291   0.014411   0.0346061   0.999297   0.923877   -0.382687   -7.06922e-05   0.382416   0.923229   -0.0374866
7    0.0699157   0.292202   -0.00334468   0.0165622   0.0371693   0.999172   0.891031   -0.453943   0.00211709   0.453646   0.890258   -0.0406373
8    0.0945579   0.336819   -0.00481445   0.0179536   0.0379322   0.999119   0.852688   -0.522403   0.00451106   0.522113   0.851856   -0.0417233
9    0.122406   0.3791   -0.0100342   0.0183225   0.0368952   0.999151   0.809087   -0.587658   0.00686313   0.587412   0.808274   -0.0406187
10    0.153219   0.418561   -0.0207289   0.0175326   0.0342908   0.999258   0.76048   -0.649306   0.00893865   0.649131   0.759759   -0.0374615
11    0.18685   0.454999   -0.0348184   0.0156671   0.0305757   0.99941   0.707164   -0.706977   0.0105433   0.706882   0.706581   -0.0326983
12    0.223264   0.488439   -0.0465001   0.0130245   0.0263082   0.999569   0.649469   -0.760306   0.0115482   0.760282   0.649039   -0.026989
13    0.262355   0.518884   -0.05   0.0100535   0.0220148   0.999707   0.587763   -0.808952   0.0119033   0.808977   0.587471   -0.0210724
14    0.303904   0.546207   -0.0489093   0.00713924   0.0180199   0.999812   0.522423   -0.852608   0.0116364   0.852657   0.522242   -0.0155011
15    0.347561   0.570205   -0.0423699   0.00453578   0.0144449   0.999885   0.453868   -0.891006   0.0108131   0.891061   0.453767   -0.0105975
16    0.393002   0.590689   -0.0356036   0.00239589   0.011305   0.999933   0.382524   -0.923895   0.00952882   0.923941   0.382476   -0.00653799
17    0.439925   0.60752   -0.02866   0.000767972   0.00854443   0.999963   0.308847   -0.951084   0.00788957   0.951116   0.308829   -0.00336932
18    0.488053   0.6206   -0.0215797   -0.000309742   0.00610058   0.999981   0.23328   -0.972392   0.00600453   0.972411   0.233277   -0.00112195
19    0.537085   0.629841   -0.0144109   -0.00080813   0.0039076   0.999992   0.156288   -0.987704   0.00398589   0.987712   0.15629   0.000187399
20    0.586708   0.635196   -0.00720243   -0.000708005   0.00189716   0.999998   0.0783731   -0.996925   0.00194677   0.996927   0.0783744   0.000557113
21    0.63662   0.63662   4.50538e-18   1.47528e-17   -6.77048e-18   1   5.30273e-17   -1   -1.17427e-16   1   8.18134e-17   -2.93271e-17


==> Dateien/data_imnon_v5_t4_ed0814_018014.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    2.24009e-16   -1.50168e-16   6.42592e-16   -1.11418e-15   -7.1137e-17   1   1   2.12376e-16   1.15771e-14   7.93055e-17   1   -2.00494e-17
2    0.00191886   0.0498666   -0.0136131   0.00216857   0.00900238   0.999957   0.996916   -0.0784909   -0.00145542   0.0784744   0.996877   -0.00914482
3    0.00780837   0.0996144   -0.0276622   0.00447903   0.0168051   0.999849   0.98768   -0.15648   -0.00179446   0.156426   0.987539   -0.0172989
4    0.0176187   0.14891   -0.0420986   0.00681677   0.0232718   0.999706   0.972358   -0.233498   -0.00119477   0.233401   0.97208   -0.0242202
5    0.0312748   0.197409   -0.0568556   0.00902689   0.0282682   0.99956   0.951052   -0.309046   0.000151171   0.308914   0.950631   -0.0296742
6    0.0486805   0.244777   -0.0718535   0.0109158   0.0316752   0.999439   0.923882   -0.382669   0.00203739   0.382519   0.923341   -0.0334412
7    0.0697113   0.290708   -0.0870035   0.012254   0.0333985   0.999367   0.891027   -0.453937   0.00424488   0.453792   0.890411   -0.0353215
8    0.0942223   0.334866   -0.102198   0.0127817   0.0333763   0.999361   0.85267   -0.52241   0.00654167   0.522294   0.852042   -0.0351363
9    0.121987   0.376784   -0.119226   0.0122763   0.0316777   0.999423   0.809056   -0.587677   0.00868907   0.587613   0.808482   -0.0328435
10    0.152822   0.416068   -0.137964   0.0106654   0.0285999   0.999534   0.760438   -0.649333   0.0104654   0.64933   0.759972   -0.0286738
11    0.186594   0.452552   -0.154487   0.00810835   0.0246462   0.999663   0.707115   -0.707008   0.0116955   0.707059   0.706782   -0.0231604
12    0.223204   0.486188   -0.162997   0.00497726   0.0203939   0.99978   0.649421   -0.760336   0.0122766   0.760419   0.649216   -0.0170286
13    0.262458   0.5169   -0.157731   0.00177657   0.0163572   0.999865   0.587722   -0.808978   0.0121901   0.809067   0.587621   -0.0110507
14    0.304084   0.544492   -0.14   -0.000989326   0.0128817   0.999917   0.522398   -0.852625   0.011501   0.852702   0.522366   -0.00588584
15    0.347743   0.568743   -0.120262   -0.00308113   0.0100235   0.999945   0.453863   -0.891015   0.01033   0.891069   0.45387   -0.00180395
16    0.393162   0.589471   -0.100341   -0.00446227   0.00767361   0.999961   0.382541   -0.923896   0.00879696   0.923927   0.382565   0.0011872
17    0.440045   0.606543   -0.0803035   -0.00509648   0.00573112   0.999971   0.308881   -0.951079   0.00702516   0.951092   0.308908   0.00307692
18    0.488129   0.619864   -0.0601954   -0.00496448   0.00409249   0.999979   0.233325   -0.972386   0.00513793   0.972387   0.233346   0.00387251
19    0.53712   0.629348   -0.0400731   -0.00406204   0.00265594   0.999988   0.156333   -0.9877   0.00325834   0.987697   0.156345   0.00359686
20    0.586714   0.63495   -0.0199917   -0.00239957   0.00132298   0.999996   0.0784039   -0.996923   0.00150695   0.996921   0.0784072   0.00228844
21    0.63662   0.63662   -8.76157e-19   -4.9811e-18   -1.14449e-18   1   6.41466e-17   -1   -2.36611e-17   1   4.87554e-17   3.98433e-17


==> Dateien/data_imnon_v5_t4_s11_01.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    9.19057e-17   -1.11112e-17   7.6117e-16   -1.41711e-15   5.45705e-16   1   1   6.90632e-16   1.87081e-14   2.04955e-15   1   -1.05224e-16
2    0.0018913   0.0498743   -0.00744099   0.00233429   0.00872229   0.999959   0.996916   -0.0784903   -0.00164255   0.0784728   0.996879   -0.00887858
3    0.0077605   0.099649   -0.0153076   0.00480065   0.0163873   0.999854   0.98768   -0.156478   -0.00217759   0.156419   0.987546   -0.0169365
4    0.0175581   0.148988   -0.0235596   0.00730976   0.0228505   0.999712   0.972358   -0.233494   -0.00177277   0.233386   0.972091   -0.0239257
5    0.0312091   0.197543   -0.0321415   0.00972712   0.0279633   0.999562   0.951053   -0.309041   -0.000609422   0.308888   0.950642   -0.0296007
6    0.0486172   0.244978   -0.0409821   0.0118725   0.0315873   0.99943   0.923886   -0.382663   0.00111907   0.38248   0.923347   -0.0337262
7    0.069657   0.290983   -0.0499957   0.0135231   0.0336053   0.999344   0.891035   -0.453929   0.00320692   0.453739   0.890407   -0.0360821
8    0.0941825   0.335218   -0.0590834   0.0144185   0.0339313   0.99932   0.852685   -0.522399   0.0054349   0.522228   0.852027   -0.0364649
9    0.121952   0.377198   -0.0707105   0.0143262   0.0326076   0.999366   0.809078   -0.587661   0.00757595   0.587536   0.808456   -0.0348011
10    0.152769   0.416511   -0.0854326   0.0131557   0.0299036   0.999466   0.760469   -0.649312   0.00941723   0.649247   0.759939   -0.031283
11    0.186493   0.452981   -0.1   0.0110439   0.0263011   0.999593   0.707157   -0.706981   0.0107889   0.706977   0.70675   -0.0264068
12    0.223045   0.486575   -0.114315   0.0082363   0.0222681   0.999718   0.649471   -0.760304   0.0115845   0.760348   0.649192   -0.0207246
13    0.262258   0.517233   -0.116899   0.00511088   0.0182313   0.999821   0.587776   -0.808945   0.0117461   0.809014   0.587611   -0.0148504
14    0.30388   0.544777   -0.108374   0.00215241   0.0145638   0.999892   0.52245   -0.852596   0.0112937   0.852668   0.522369   -0.00944403
15    0.347565   0.568988   -0.0932292   -0.000294415   0.0114201   0.999935   0.453909   -0.890992   0.0103095   0.891051   0.453883   -0.00492137
16    0.39302   0.58968   -0.0778796   -0.00207685   0.00878132   0.999959   0.382577   -0.92388   0.00890775   0.92392   0.38258   -0.00144078
17    0.439943   0.606715   -0.0623867   -0.00315158   0.00655959   0.999974   0.308907   -0.951069   0.00721232   0.951091   0.308922   0.000971053
18    0.488066   0.619997   -0.0467972   -0.00348996   0.00466265   0.999983   0.233341   -0.972381   0.00534829   0.97239   0.233356   0.00230557
19    0.53709   0.62944   -0.031167   -0.00307668   0.00299773   0.999991   0.156341   -0.987698   0.00344188   0.987699   0.15635   0.00257015
20    0.586707   0.634996   -0.0155513   -0.00190999   0.00147319   0.999997   0.0784055   -0.996923   0.00161841   0.996922   0.0784084   0.00178857
21    0.63662   0.63662   -4.61573e-18   -2.71136e-19   6.14348e-19   1   1.30173e-16   -1   -3.24697e-16   1   7.01115e-17   9.89661e-17


==> Dateien/data_imnon_v5_t5_e0517_005.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -6.90269e-17   -3.24094e-16   1.26333e-15   1.05528e-15   6.11124e-17   1   1   9.63651e-17   6.87392e-15   3.9369e-15   1   -2.38445e-16
2    0.00125876   0.0492701   0.00600205   0.00569106   0.0141968   0.999883   0.996904   -0.0785626   -0.00455883   0.0784984   0.99681   -0.0145999
3    0.00696018   0.0992195   0.0112914   0.0113726   0.0270381   0.99957   0.987633   -0.156673   -0.00699961   0.156416   0.987282   -0.028485
4    0.017018   0.149442   0.0158748   0.016969   0.0382717   0.999124   0.972265   -0.233803   -0.0075586   0.233308   0.971533   -0.0411769
5    0.0313223   0.199503   0.0197814   0.0223261   0.0476056   0.998619   0.950913   -0.30943   -0.00651147   0.308691   0.949736   -0.052176
6    0.0497368   0.24896   0.0231004   0.0272046   0.0547367   0.998133   0.923713   -0.383075   -0.00417272   0.382131   0.922096   -0.0609813
7    0.0720859   0.297379   0.0259616   0.0312746   0.0593764   0.997749   0.890846   -0.454316   -0.000892187   0.453241   0.888866   -0.0671031
8    0.0981491   0.344269   0.0285351   0.0341194   0.0612754   0.997542   0.852497   -0.522728   0.00294501   0.521624   0.850299   -0.0700718
9    0.127257   0.388426   0.0242083   0.0353382   0.0603863   0.997554   0.808896   -0.58792   0.00692781   0.586894   0.806678   -0.0696223
10    0.158808   0.428888   0.00934145   0.03472   0.0570292   0.997774   0.760296   -0.649498   0.0106598   0.64866   0.758232   -0.06591
11    0.19251   0.465307   -0.0138158   0.0323703   0.0518618   0.998135   0.706974   -0.707117   0.0138063   0.706511   0.705205   -0.0595552
12    0.228568   0.498096   -0.0362431   0.0286794   0.0456713   0.998549   0.649261   -0.760412   0.0161253   0.760038   0.647851   -0.0514616
13    0.267114   0.527593   -0.0489358   0.0242213   0.0391791   0.998942   0.587516   -0.809031   0.017479   0.808859   0.586472   -0.0426158
14    0.308097   0.553909   -0.05   0.0195957   0.0329069   0.999269   0.522139   -0.852675   0.0178349   0.852638   0.521409   -0.0338927
15    0.351202   0.576879   -0.043739   0.0152332   0.0271013   0.999519   0.453545   -0.89107   0.0172441   0.891108   0.453065   -0.0258674
16    0.39608   0.596306   -0.0370916   0.0113219   0.0217831   0.9997   0.38218   -0.923952   0.0158009   0.924019   0.381887   -0.0187878
17    0.442427   0.612052   -0.0301121   0.00791833   0.0168873   0.999827   0.308505   -0.95113   0.0136191   0.951195   0.308344   -0.0127427
18    0.48996   0.624024   -0.0228604   0.00506241   0.0123383   0.999912   0.232973   -0.972434   0.0108183   0.972472   0.232896   -0.00779837
19    0.538377   0.632137   -0.0153843   0.00278272   0.00805948   0.999964   0.156047   -0.987727   0.0075259   0.987753   0.156021   -0.00400692
20    0.587365   0.636349   -0.00774434   0.0010946   0.00397274   0.999994   0.0782332   -0.996932   0.00387471   0.996939   0.0782312   -0.00140226
21    0.63662   0.63662   3.12822e-18   -1.63236e-16   -7.1947e-17   1   -6.07049e-17   -1   4.04762e-16   1   -5.21162e-17   -2.05351e-16


==> Dateien/data_imnon_v5_t5_ed0814_018014.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -3.04899e-16   1.95525e-16   2.70274e-15   1.54775e-15   -3.7121e-16   1   1   -1.81738e-16   -2.5375e-16   -5.61601e-16   1   -1.65371e-17
2    0.00148543   0.0494324   -0.00365224   0.00485861   0.0138126   0.999893   0.996906   -0.0785529   -0.00375896   0.0784926   0.996817   -0.0141515
3    0.00726372   0.0993382   -0.00799736   0.00977738   0.0261406   0.99961   0.987643   -0.156629   -0.00556434   0.156423   0.987312   -0.027349
4    0.0172616   0.149325   -0.0130102   0.0146443   0.0367453   0.999217   0.972287   -0.233725   -0.00565456   0.233334   0.971609   -0.0391497
5    0.0313783   0.198976   -0.0186287   0.0192768   0.045366   0.998784   0.950952   -0.309321   -0.00430392   0.30875   0.949879   -0.0491036
6    0.0494877   0.247875   -0.0247548   0.0234188   0.051746   0.998386   0.923765   -0.382954   -0.00182006   0.382241   0.922316   -0.0567695
7    0.0714265   0.295615   -0.031257   0.0267413   0.0556547   0.998092   0.890904   -0.454195   0.00145693   0.45341   0.889165   -0.0617287
8    0.0969982   0.341747   -0.037966   0.0288461   0.0569046   0.997963   0.852552   -0.522618   0.00515706   0.521846   0.850667   -0.0635896
9    0.125646   0.385235   -0.0502855   0.0293676   0.0555074   0.998026   0.808945   -0.587826   0.00888945   0.587159   0.807088   -0.0621655
10    0.15691   0.425269   -0.0706457   0.0281401   0.0518254   0.99826   0.760328   -0.64943   0.0122826   0.648936   0.758659   -0.0576794
11    0.190576   0.461595   -0.095577   0.025313   0.0465334   0.998596   0.706991   -0.707069   0.0150274   0.706775   0.705618   -0.0507968
12    0.226786   0.494548   -0.11605   0.0213168   0.0404166   0.998956   0.649266   -0.760379   0.0169094   0.760268   0.648227   -0.04245
13    0.265579   0.524373   -0.123059   0.0167588   0.0341813   0.999275   0.587522   -0.809018   0.01782   0.809041   0.586798   -0.0336405
14    0.306808   0.551072   -0.115955   0.0122606   0.028323   0.999524   0.522148   -0.852671   0.0177568   0.852767   0.521682   -0.0252431
15    0.350119   0.57444   -0.100111   0.00826521   0.0230562   0.9997   0.45357   -0.891066   0.0168008   0.891186   0.453295   -0.0178225
16    0.395187   0.594263   -0.0839152   0.00496476   0.0183682   0.999819   0.38222   -0.923947   0.0150763   0.924057   0.382076   -0.0116079
17    0.441708   0.610408   -0.0674388   0.0024097   0.014159   0.999897   0.308558   -0.951125   0.0127248   0.951207   0.308496   -0.00666083
18    0.489413   0.622782   -0.0507409   0.00062985   0.0103217   0.999947   0.23303   -0.97242   0.00989076   0.97247   0.233012   -0.00301775
19    0.538002   0.631304   -0.0338898   -0.000360808   0.00675073   0.999977   0.1561   -0.987719   0.0067243   0.987742   0.156099   -0.000697421
20    0.58717   0.635931   -0.0169546   -0.000564897   0.00334319   0.999994   0.0782694   -0.996929   0.00337715   0.996935   0.0782709   0.00030148
21    0.63662   0.63662   9.03264e-19   2.86144e-17   -1.79687e-16   1   2.74172e-17   -1   -8.88633e-16   1   2.09452e-17   9.51717e-16


==> Dateien/data_imnon_v5_t5_s11_01.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    1.9438e-16   4.92456e-17   -1.35879e-16   6.98042e-15   -5.7413e-16   1   1   -4.09868e-17   1.07028e-14   2.58416e-15   1   -2.78264e-16
2    0.000485585   0.0486958   0.0223686   0.00819601   0.0158614   0.999841   0.996886   -0.0785811   -0.00692523   0.0784588   0.996784   -0.016456
3    0.00591252   0.0986239   0.0439451   0.016229   0.030521   0.999402   0.987572   -0.156773   -0.0112491   0.156336   0.987164   -0.032686
4    0.0161734   0.149357   0.0646637   0.0240644   0.0437068   0.998755   0.972145   -0.234015   -0.0131824   0.233148   0.971251   -0.0481208
5    0.0311299   0.200429   0.084506   0.0315835   0.0550666   0.997983   0.950736   -0.309744   -0.0129972   0.308403   0.949229   -0.0621366
6    0.0506139   0.25135   0.103518   0.0385622   0.0641999   0.997192   0.923488   -0.383468   -0.011024   0.381683   0.921319   -0.0740752
7    0.0744127   0.301615   0.121821   0.0446567   0.070692   0.996498   0.890593   -0.454744   -0.007651   0.452611   0.887815   -0.0832651
8    0.102261   0.350636   0.139596   0.0493941   0.0741485   0.996023   0.852239   -0.523144   -0.00331848   0.520817   0.849013   -0.0890325
9    0.133085   0.396756   0.148251   0.0522872   0.0743909   0.995857   0.80866   -0.588284   0.00148653   0.585957   0.805232   -0.0909166
10    0.165864   0.438563   0.142184   0.053035   0.0716656   0.996018   0.760091   -0.649793   0.0062815   0.647656   0.756731   -0.0889342
11    0.199987   0.475431   0.121634   0.0516727   0.0666275   0.996439   0.706808   -0.707331   0.010643   0.705522   0.703742   -0.0836426
12    0.235789   0.507935   0.0956029   0.0485333   0.0600992   0.997012   0.649129   -0.760551   0.0142467   0.759134   0.646498   -0.0759241
13    0.273619   0.536629   0.0730589   0.0441317   0.0528456   0.997627   0.587413   -0.809118   0.0168748   0.808089   0.585275   -0.0667499
14    0.313736   0.561914   0.0579782   0.0390166   0.0454416   0.998205   0.522045   -0.85272   0.0184135   0.852026   0.520389   -0.0569927
15    0.355963   0.583784   0.0483793   0.0335912   0.0382006   0.998705   0.453454   -0.891084   0.0188322   0.89065   0.452234   -0.0472548
16    0.400003   0.602107   0.0392614   0.0280341   0.0312161   0.999119   0.382079   -0.92395   0.0181468   0.923703   0.381234   -0.0378291
17    0.44554   0.61674   0.0306092   0.0224   0.0244947   0.999449   0.308392   -0.951122   0.0163984   0.951   0.307855   -0.0288591
18    0.492288   0.627579   0.0223925   0.0167363   0.0180281   0.999697   0.232852   -0.972418   0.0136378   0.972369   0.232553   -0.0204725
19    0.539931   0.634536   0.0145789   0.0110891   0.0118039   0.999869   0.155936   -0.987718   0.00993101   0.987706   0.155805   -0.0127935
20    0.588146   0.637564   0.00712987   0.0054991   0.00580309   0.999968   0.0781595   -0.996929   0.00535562   0.996928   0.0781276   -0.00593579
21    0.63662   0.63662   3.49228e-18   2.79938e-18   -6.31637e-18   1   6.94737e-17   -1   3.92759e-18   1   7.58906e-17   -2.18397e-17


==> Dateien/data_imnon_v5_t6_e0517_005.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -5.06471e-16   -7.97938e-16   1.99954e-15   1.99897e-15   -3.54612e-17   1   1   1.98271e-15   5.92542e-15   1.12256e-14   1   -2.10338e-15
2    0.000279172   0.0483535   0.0131274   0.00918849   0.0194672   0.999769   0.996887   -0.078597   -0.00763647   0.0784372   0.996724   -0.0201304
3    0.00572516   0.0983194   0.025256   0.0183483   0.037371   0.999134   0.987543   -0.156877   -0.0122723   0.156283   0.986912   -0.0397866
4    0.0162234   0.149462   0.0362915   0.0273346   0.0533284   0.998205   0.972085   -0.234215   -0.0141163   0.233043   0.970723   -0.058241
5    0.0316239   0.201299   0.0462131   0.035909   0.0668706   0.99712   0.950644   -0.310009   -0.0134496   0.308219   0.948385   -0.0747018
6    0.0517455   0.253286   0.0550993   0.0437194   0.0774947   0.99604   0.923371   -0.383761   -0.0106777   0.381417   0.920177   -0.0883347
7    0.0763348   0.304849   0.0631227   0.0502827   0.0846833   0.995148   0.890462   -0.455023   -0.00627402   0.452289   0.886451   -0.0982882
8    0.10508   0.355307   0.0705565   0.054976   0.0879844   0.994604   0.852102   -0.523378   -0.000801168   0.520489   0.847543   -0.103746
9    0.136539   0.402411   0.0675043   0.0572203   0.0872692   0.994541   0.808518   -0.588459   0.00511855   0.585699   0.803806   -0.104232
10    0.169449   0.444373   0.0483189   0.0567556   0.0830032   0.994932   0.759936   -0.649915   0.0108653   0.647528   0.755462   -0.0999646
11    0.203218   0.480647   0.0156883   0.0538157   0.0761669   0.995642   0.706627   -0.707419   0.0159182   0.70555   0.702684   -0.0918928
12    0.238553   0.512323   -0.017541   0.0489536   0.0678683   0.996493   0.648903   -0.760618   0.0199189   0.759303   0.645649   -0.0812768
13    0.276024   0.540319   -0.038507   0.0429104   0.0590473   0.997333   0.58714   -0.809179   0.0226383   0.808355   0.5846   -0.0693941
14    0.315916   0.565118   -0.043931   0.0364308   0.0503563   0.998067   0.52173   -0.852783   0.0239744   0.852335   0.519845   -0.0573438
15    0.357958   0.58658   -0.0391152   0.0300374   0.0421133   0.998661   0.453109   -0.891141   0.0239431   0.890952   0.451784   -0.0458503
16    0.40176   0.604458   -0.0337173   0.0239692   0.0343497   0.999123   0.381731   -0.924003   0.0226024   0.923961   0.380855   -0.0352697
17    0.447009   0.618622   -0.0277878   0.0182941   0.0269979   0.999468   0.308065   -0.951167   0.0200487   0.951193   0.307535   -0.0257249
18    0.493426   0.628981   -0.0213859   0.0130492   0.0199721   0.999722   0.232573   -0.97245   0.0163882   0.972498   0.232296   -0.0173394
19    0.540705   0.635456   -0.0145743   0.00825402   0.0131805   0.999882   0.155731   -0.987731   0.0117322   0.987769   0.155618   -0.0102079
20    0.588535   0.638013   -0.00742025   0.00390887   0.00654656   0.999972   0.0780437   -0.996938   0.00622068   0.996945   0.0780259   -0.0044086
21    0.63662   0.63662   5.59107e-16   -2.27266e-15   2.88875e-16   1   -2.78074e-15   -1   6.62912e-15   1   -2.82768e-15   -3.92552e-15


==> Dateien/data_imnon_v5_t6_ed0814_018014.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    1.22558e-16   1.55312e-16   7.11278e-15   2.15269e-15   3.51135e-16   1   1   -4.14662e-16   1.26623e-14   5.47482e-15   1   -3.97531e-16
2    0.000279402   0.0483561   0.0131349   0.00919295   0.0194694   0.999768   0.99688   -0.0786013   -0.00763571   0.0784344   0.996719   -0.0201313
3    0.00572948   0.0983274   0.0252609   0.0183519   0.0373753   0.999133   0.987544   -0.15687   -0.0122709   0.156275   0.986913   -0.0397886
4    0.0162343   0.149477   0.0362902   0.0273354   0.053331   0.998203   0.972087   -0.2342   -0.0141076   0.233027   0.970726   -0.0582444
5    0.0316409   0.201314   0.0462093   0.0359067   0.0668702   0.997115   0.950647   -0.309996   -0.013444   0.308203   0.948388   -0.0747009
6    0.0517594   0.253302   0.0550934   0.0437135   0.0774862   0.996035   0.923375   -0.383749   -0.010671   0.3814   0.92018   -0.0883239
7    0.0763456   0.304867   0.0631148   0.0502739   0.0846748   0.99514   0.890466   -0.455013   -0.00626943   0.452271   0.886453   -0.0982753
8    0.105087   0.355327   0.0705454   0.0549673   0.0879751   0.994605   0.852107   -0.523369   -0.000798839   0.520475   0.847553   -0.103732
9    0.13655   0.402427   0.0674893   0.0572148   0.0872547   0.994542   0.808523   -0.588451   0.00511365   0.585686   0.803817   -0.104216
10    0.169462   0.444387   0.0483007   0.0567603   0.0829857   0.994933   0.759941   -0.649909   0.0108537   0.647516   0.755474   -0.0999532
11    0.203241   0.480661   0.0156675   0.0538199   0.0761478   0.995643   0.70663   -0.707411   0.0159063   0.70554   0.702695   -0.0918811
12    0.238563   0.512337   -0.0175591   0.0489592   0.0678462   0.996494   0.648909   -0.760611   0.0199043   0.759295   0.64566   -0.0812649
13    0.27603   0.540338   -0.0385225   0.0429169   0.0590232   0.997334   0.587146   -0.809171   0.0226217   0.808349   0.58461   -0.0693824
14    0.315925   0.565133   -0.0439437   0.0364348   0.0503352   0.998068   0.521735   -0.852772   0.0239614   0.85233   0.519854   -0.0573322
15    0.357967   0.586595   -0.0391257   0.0300471   0.0420947   0.998662   0.453116   -0.891134   0.0239292   0.890948   0.451791   -0.0458498
16    0.401768   0.604472   -0.0337261   0.0239853   0.0343353   0.999123   0.381736   -0.923994   0.0225894   0.923959   0.38086   -0.0352693
17    0.447016   0.618634   -0.0277956   0.0183111   0.0269854   0.999468   0.30807   -0.951157   0.0200369   0.951192   0.307539   -0.0257301
18    0.493433   0.62899   -0.0213929   0.0130619   0.0199595   0.999715   0.232576   -0.972442   0.0163763   0.972492   0.232296   -0.0173441
19    0.540712   0.635463   -0.0145807   0.00825994   0.0131744   0.999879   0.155733   -0.987731   0.0117279   0.987766   0.155617   -0.0102104
20    0.58854   0.638018   -0.00742633   0.00391018   0.00654788   0.999971   0.0780505   -0.996933   0.00622281   0.996944   0.078024   -0.00440928
21    0.63662   0.63662   2.63656e-17   -3.72969e-16   1.60366e-16   1   -5.29912e-16   -1   2.93964e-16   1   -3.05703e-16   -5.24219e-18


==> Dateien/data_imnon_v5_t6_s11_01.dat <==
 node      x     y     z   d11   d12   d13   d21   d22   d23   d31   d32   d33
1    -7.57061e-16   -8.90556e-17   -1.69076e-15   -1.81543e-15   2.52782e-16   1   1   8.68455e-17   2.16451e-16   5.0013e-15   1   2.02961e-16
2    0.000279412   0.048356   0.0131345   0.00919308   0.019469   0.999768   0.99688   -0.0786012   -0.0076358   0.0784343   0.996719   -0.0201315
3    0.00572954   0.0983272   0.0252607   0.0183524   0.0373755   0.999133   0.987544   -0.15687   -0.012271   0.156275   0.986913   -0.0397889
4    0.0162344   0.149477   0.0362897   0.0273357   0.0533315   0.998203   0.972087   -0.234201   -0.0141084   0.233028   0.970726   -0.058245
5    0.0316413   0.201314   0.046209   0.0359078   0.0668711   0.997115   0.950647   -0.309997   -0.0134447   0.308203   0.948387   -0.074702
6    0.0517601   0.253302   0.0550931   0.0437152   0.0774878   0.996035   0.923375   -0.383749   -0.0106718   0.381401   0.92018   -0.088326
7    0.0763465   0.304867   0.0631145   0.0502763   0.0846771   0.995139   0.890466   -0.455013   -0.00627005   0.452271   0.886453   -0.0982785
8    0.105089   0.355327   0.0705451   0.0549698   0.0879781   0.994605   0.852106   -0.523369   -0.000799413   0.520475   0.847553   -0.103736
9    0.136552   0.402428   0.0674889   0.0572171   0.0872577   0.994541   0.808523   -0.588452   0.0051135   0.585686   0.803817   -0.10422
10    0.169464   0.444388   0.0483003   0.0567621   0.0829882   0.994933   0.759941   -0.649909   0.010854   0.647516   0.755474   -0.0999564
11    0.203242   0.480662   0.015667   0.0538214   0.0761504   0.995643   0.70663   -0.70741   0.015907   0.705539   0.702695   -0.0918847
12    0.238564   0.512339   -0.0175595   0.048961   0.0678491   0.996494   0.64891   -0.760611   0.0199052   0.759294   0.64566   -0.0812681
13    0.276031   0.54034   -0.0385229   0.0429189   0.0590262   0.997333   0.587147   -0.809171   0.0226229   0.808348   0.58461   -0.0693856
14    0.315926   0.565134   -0.0439441   0.0364362   0.0503375   0.998067   0.521736   -0.852772   0.0239627   0.85233   0.519854   -0.0573344
15    0.357967   0.586596   -0.0391261   0.0300481   0.0420967   0.998662   0.453117   -0.891134   0.0239305   0.890948   0.451791   -0.0458513
16    0.401768   0.604473   -0.0337264   0.0239861   0.0343366   0.999122   0.381737   -0.923995   0.0225911   0.923959   0.38086   -0.0352704
17    0.447017   0.618635   -0.0277958   0.0183114   0.0269867   0.999468   0.30807   -0.951158   0.0200385   0.951192   0.307539   -0.0257306
18    0.493433   0.628991   -0.021393   0.0130617   0.0199601   0.999715   0.232576   -0.972442   0.016377   0.972492   0.232296   -0.0173439
19    0.540712   0.635464   -0.0145806   0.00825962   0.0131745   0.999879   0.155732   -0.987731   0.0117281   0.987766   0.155617   -0.01021
20    0.58854   0.638018   -0.00742603   0.00390984   0.00654787   0.999972   0.0780501   -0.996933   0.00622279   0.996945   0.078024   -0.00440923
21    0.63662   0.63662   6.34748e-18   8.12279e-17   1.20284e-18   1   -7.4952e-17   -1   3.75218e-18   1   6.49718e-17   3.99348e-18


==> input/beam3dhemis.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    view ={200}{10},%axis equal image,
    grid,grid style={line width=.1pt, draw=gray!20},
    xmin=-0.03, xmax=0.66, ymin=-0.03, ymax=0.66,
    zmin=-0.23, zmax=0.04,
    unit vector ratio=1 1.8,
    xtick={ 0 , 0.63}, ytick={ 0 , 0.63}, ztick={ -0.2 , -0.1, 0},
    %xlabel={ },ylabel={ },zlabel={ },
    cycle list/Dark2,
    width=250pt,height=195pt
    ]  
    
    %Original
    \pgfplotstableread{./Dateien/beam.dat}{\beamdata}
    \pgfplotsextra{
      \foreach \row in {0,1,...,20} {
	\pgfplotstablegetelem{\row}{[index]0}\of\beamdata
	\let\x=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]1}\of\beamdata
	\let\y=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]2}\of\beamdata
	\let\z=\pgfplotsretval
	
	\draw [\luhcol, densely dashed] \pgfextra{
	  \pgfpathellipse{\pgfplotspointaxisxyz{\x}{\y}{\z+0.01}}
	    {\pgfplotspointaxisdirectionxyz{0.008}{0}{0}}
	    {\pgfplotspointaxisdirectionxyz{0}{0}{0.01}}
	};
      }
    }
    
    \addplot3 [\luhcol, densely dotted] table {\beamdata};
    \addplot3 [\luhcol, densely dashed] table [z expr = \thisrowno{2}+0.01]{\beamdata};
    \addplot3 [\luhcol, densely dotted] table [z expr = \thisrowno{2}+0.02]{\beamdata};
    
    % Deformations
    \pgfplotstableread{./Dateien/data_\manifold _v5_t\hemist _ed0814_018014_opt_p\vnlp .dat}{\firsttable}
    \pgfplotsextra{
      \foreach \row in {0,1,...,20} {
	\pgfplotstablegetelem{\row}{[index]1}\of\firsttable
	\let\x=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]2}\of\firsttable
	\let\y=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]3}\of\firsttable
	\let\z=\pgfplotsretval
	\draw [\beamcol] \pgfextra{
	  \pgfpathellipse{\pgfplotspointaxisxyz{\x}{\y}{\z+0.01}}
	    {\pgfplotspointaxisdirectionxyz{0.008}{0}{0}}
	    {\pgfplotspointaxisdirectionxyz{0}{0}{0.01}}
	};
      }
    }
    
    \addplot3 [\beamcol]  table [x=x, y=y, z=z]{\firsttable};
    \addplot3 [\beamcol]  table [x=x, y=y, z expr = \thisrowno{3}+0.01] {\firsttable};
    \addplot3 [\beamcol]  table [x=x, y=y, z expr = \thisrowno{3}+0.02] {\firsttable};
    
    
%     % first direction
%     \addplot3 +[gray!70!black,-stealth,line width=.2pt,
%        quiver,
%        quiver/.cd,
%        u=\thisrow{d11},
%        v=\thisrow{d12},
%        w=\thisrow{d13},
%        scale arrows=0.04] table [ x=x, y=y, z expr = {\thisrow{z}+0.01}] {\firsttable};
%        
%     % second direction
%     \addplot3 +[gray!70!black,-stealth,
%        line width=.2pt,
%        quiver,
%        quiver/.cd,
%        u=\thisrow{d21},
%        v=\thisrow{d22},
%        w=\thisrow{d23},
%        scale arrows=0.04] table [x=x, y=y, z expr =  {\thisrow{z}+0.01}] {\firsttable};  
%     
%     % third direction
%     \addplot3 +[gray!70!black,-stealth,line width=.2pt,
%        quiver,
%        quiver/.cd,
%        u=\thisrow{d31},
%        v=\thisrow{d32},
%        w=\thisrow{d33},
%        scale arrows=0.04] table [x=x, y=y, z expr =  {\thisrow{z}+0.01}] {\firsttable};  
    
     %Obstacle 
    \addplot3 [colormap = {whiteblack}{color(0cm)  = (black!60);color(1cm) = (gray!60)},
    opacity=0.7, table/row sep=\\, patch, patch type=polygon, vertex count=4,% mesh,
    patch table with point meta={
    % pt1 pt2 pt3 pt4 cdata
    0 1 8 7 1\\
    1 2 9 8 1\\
    2 3 10 9 1\\
    3 4 11 10 1\\
    4 5 12 11 1\\
    5 6 13 12 1\\
    7 8 15 14 0\\
    8 9 16 15 0\\
    9 10 17 16 0\\
    10 11 18 17 0\\
    11 12 19 18 0\\
    12 13 20 19 0\\}] table {
    x y z\\
    0.1109  0.3221   -0.14 \\%0
    0.1378  0.3624  -0.16\\%1
    0.1678  0.4004  -0.175\\%2
    0.2007  0.4360  -0.18\\%3
    0.2362  0.4688 -0.175\\%4
    0.2742  0.4988 -0.16\\%5
    0.3145  0.5257 -0.14\\%6
    0.0768 0.3430  -0.14 \\%7
    0.1054  0.3859  -0.16 \\%8
    0.1374  0.4264 -0.175\\%9
    0.1724  0.4643 -0.18\\%10
    0.2102  0.4993 -0.175\\%11
    0.2507  0.5312  -0.16\\%12
    0.2936  0.5598  -0.14 \\%13
    0.0768 0.3430  -0.2 \\%14
    0.1054  0.3859  -0.2 \\%25
    0.1374  0.4264 -0.2\\%16
    0.1724  0.4643 -0.2\\%17
    0.2102  0.4993 -0.2\\%18
    0.2507  0.5312  -0.2\\%19
    0.2936  0.5598  -0.2 \\%20
    };
    
    
    % draw forces
    \pgfplotsextra{
      \foreach \row in {7,8,...,13} {
      	\pgfplotstablegetelem{\row}{[index]1}\of\firsttable
	\let\x=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]2}\of\firsttable
	\let\y=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]3}\of\firsttable
	\let\z=\pgfplotsretval
	\pgfextra{
      \ifthenelse{ \row =7 \OR \row = 13 }{
	\coordinate (A) at (\x,\y,\z+0.06);
        \coordinate (B) at (\x,\y,\z+0.01);
        % Draw force
        \draw[-latex,\forcecol,line width=.5pt]   (A) node[above, font=\tiny]{ } --(B);
      }{ \ifthenelse{\row= 8 \OR \row = 12}{
      	\coordinate (A) at (\x,\y,\z+0.08);
        \coordinate (B) at (\x,\y,\z+0.01);
        % Draw force
        \draw[-latex,\forcecol,line width=.5pt]   (A) node[above, font=\tiny]{ } --(B);
      }{\coordinate (A) at (\x,\y,\z+0.1);
        \coordinate (B) at (\x,\y,\z+0.01);
        % Draw force
        \draw[-latex,\forcecol,line width=.5pt]   (A) node[above, font=\tiny]{ } --(B);
      }}}};
    }
  \end{axis}
\end{tikzpicture}


==> input/beam3dplane.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    view ={200}{10},%axis equal image,
    grid,grid style={line width=.1pt, draw=gray!20},
    xmin=-0.03, xmax=0.66, ymin=-0.03, ymax=0.66,
    zmin=-0.11, zmax=0.04,
    unit vector ratio=1 1.8,
    xtick={ 0 , 0.63}, ytick={ 0 , 0.63}, ztick={ -0.2 , -0.1, 0},
    %xlabel={ },ylabel={ },zlabel={ },
    cycle list/Dark2,
    width=250pt,height=195pt
    ]  
    
%     %Obstacle 
    \addplot3 [colormap = {whiteblack}{color(0cm)  = (black!60);color(1cm) = (gray!60)},
    opacity=0.7, table/row sep=\\, patch, patch type=polygon, vertex count=4,% mesh,
    patch table with point meta={
    % pt1 pt2 pt3 pt4 cdata
    0 1 2 3 2\\
    0 3 4 5 1\\
    0 5 6 1 0\\}] table {
    x y z\\
    0.03 0.605455 -0.05\\%0
    0.03 0.196726 -0.05\\%1
    0.45 0.196726 -0.05\\%2
    0.45 0.605455 -0.05\\%3
    0.45 0.605455 -0.08\\%4
    0.03 0.605455 -0.08\\%5
    0.03 0.196726 -0.08\\%6
    };
    
    %Original
    \pgfplotstableread{./Dateien/beam.dat}{\beamdata}
    \pgfplotsextra{
      \foreach \row in {0,1,...,20} {
	\pgfplotstablegetelem{\row}{[index]0}\of\beamdata
	\let\x=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]1}\of\beamdata
	\let\y=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]2}\of\beamdata
	\let\z=\pgfplotsretval
	
	\draw [\luhcol, densely dashed] \pgfextra{
	  \pgfpathellipse{\pgfplotspointaxisxyz{\x}{\y}{\z+0.01}}
	    {\pgfplotspointaxisdirectionxyz{0.008}{0}{0}}
	    {\pgfplotspointaxisdirectionxyz{0}{0}{0.01}}
	};
      }
    }
    
    \addplot3 [\luhcol, densely dotted] table {\beamdata};
    \addplot3 [\luhcol, densely dashed] table [z expr = \thisrowno{2}+0.01]{\beamdata};
    \addplot3 [\luhcol, densely dotted] table [z expr = \thisrowno{2}+0.02]{\beamdata};
    
    % Deformations
    \pgfplotstableread{./Dateien/data_\manifold _v5_t\planet _e0517_005_opt_p\vnlp .dat}{\firsttable}
    \pgfplotsextra{
      \foreach \row in {0,1,...,20} {
	\pgfplotstablegetelem{\row}{[index]1}\of\firsttable
	\let\x=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]2}\of\firsttable
	\let\y=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]3}\of\firsttable
	\let\z=\pgfplotsretval
	\draw [\beamcol] \pgfextra{
	  \pgfpathellipse{\pgfplotspointaxisxyz{\x}{\y}{\z+0.01}}
	    {\pgfplotspointaxisdirectionxyz{0.008}{0}{0}}
	    {\pgfplotspointaxisdirectionxyz{0}{0}{0.01}}
	};
      }
    }
    
    \addplot3 [\beamcol]  table [x=x, y=y, z=z]{\firsttable};
    \addplot3 [\beamcol]  table [x=x, y=y, z expr = \thisrowno{3}+0.01] {\firsttable};
    \addplot3 [\beamcol]  table [x=x, y=y, z expr = \thisrowno{3}+0.02] {\firsttable};
    
    
%     % first direction
%     \addplot3 +[gray!70!black,-stealth,line width=.2pt,
%        quiver,
%        quiver/.cd,
%        u=\thisrow{d11},
%        v=\thisrow{d12},
%        w=\thisrow{d13},
%        scale arrows=0.04] table [ x=x, y=y, z expr = {\thisrow{z}+0.01}] {\firsttable};
%        
%     % second direction
%     \addplot3 +[gray!70!black,-stealth,
%        line width=.2pt,
%        quiver,
%        quiver/.cd,
%        u=\thisrow{d21},
%        v=\thisrow{d22},
%        w=\thisrow{d23},
%        scale arrows=0.04] table [x=x, y=y, z expr =  {\thisrow{z}+0.01}] {\firsttable};  
%     
%     % third direction
%     \addplot3 +[gray!70!black,-stealth,line width=.2pt,
%        quiver,
%        quiver/.cd,
%        u=\thisrow{d31},
%        v=\thisrow{d32},
%        w=\thisrow{d33},
%        scale arrows=0.04] table [x=x, y=y, z expr =  {\thisrow{z}+0.01}] {\firsttable};  
    
    % draw forces
    \pgfplotsextra{
      \foreach \row in {7,8,...,13} {
      	\pgfplotstablegetelem{\row}{[index]1}\of\firsttable
	\let\x=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]2}\of\firsttable
	\let\y=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]3}\of\firsttable
	\let\z=\pgfplotsretval
	\pgfextra{
      \ifthenelse{ \row =7 \OR \row = 13 }{
	\coordinate (A) at (\x,\y,\z+0.06);
        \coordinate (B) at (\x,\y,\z+0.01);
        % Draw force
        \draw[-latex,\forcecol,line width=.5pt]   (A) node[above, font=\tiny]{ } --(B);
      }{ \ifthenelse{\row= 8 \OR \row = 12}{
      	\coordinate (A) at (\x,\y,\z+0.08);
        \coordinate (B) at (\x,\y,\z+0.01);
        % Draw force
        \draw[-latex,\forcecol,line width=.5pt]   (A) node[above, font=\tiny]{ } --(B);
      }{\coordinate (A) at (\x,\y,\z+0.1);
        \coordinate (B) at (\x,\y,\z+0.01);
        % Draw force
        \draw[-latex,\forcecol,line width=.5pt]   (A) node[above, font=\tiny]{ } --(B);
      }}}};
    }
  \end{axis}
\end{tikzpicture}


==> input/beam3dspike.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    view ={200}{10},%axis equal image,
    grid,grid style={line width=.1pt, draw=gray!20},
    xmin=-0.03, xmax=0.66, ymin=-0.03, ymax=0.66,
    zmin=-0.23, zmax=0.04,
    unit vector ratio=1 1.8,
    xtick={ 0 , 0.63}, ytick={ 0 , 0.63}, ztick={ -0.2 , -0.1, 0},
    %xlabel={ },ylabel={ },zlabel={ },
    cycle list/Dark2,
    width=250pt,height=195pt
    ]  
    
    %Obstacle 
    \addplot3 [domain=-0.1:0,
    y domain=0:2*pi, surf, samples=20, 
    z buffer=sort,
    colormap = {whiteblack}{color(0cm)  = (black!60);color(1cm) = (gray!60)},
    shader=interp] ({0.5*x*cos(deg(y))+0.186499},{0.5*x*sin(deg(y))+0.450121},{x-0.1});
    
    %Original
    \pgfplotstableread{./Dateien/beam.dat}{\beamdata}
    \pgfplotsextra{
      \foreach \row in {0,1,...,20} {
	\pgfplotstablegetelem{\row}{[index]0}\of\beamdata
	\let\x=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]1}\of\beamdata
	\let\y=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]2}\of\beamdata
	\let\z=\pgfplotsretval
	
	\draw [\luhcol, densely dashed] \pgfextra{
	  \pgfpathellipse{\pgfplotspointaxisxyz{\x}{\y}{\z+0.01}}
	    {\pgfplotspointaxisdirectionxyz{0.008}{0}{0}}
	    {\pgfplotspointaxisdirectionxyz{0}{0}{0.01}}
	};
      }
    }
    
    \addplot3 [\luhcol, densely dotted] table {\beamdata};
    \addplot3 [\luhcol, densely dashed] table [z expr = \thisrowno{2}+0.01]{\beamdata};
    \addplot3 [\luhcol, densely dotted] table [z expr = \thisrowno{2}+0.02]{\beamdata};
    
    % Deformations
    \pgfplotstableread{./Dateien/data_\manifold _v5_t\spiket _s11_01_opt_p\vnlp .dat}{\firsttable}
    \pgfplotsextra{
      \foreach \row in {0,1,...,20} {
	\pgfplotstablegetelem{\row}{[index]1}\of\firsttable
	\let\x=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]2}\of\firsttable
	\let\y=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]3}\of\firsttable
	\let\z=\pgfplotsretval
	\draw [\beamcol] \pgfextra{
	  \pgfpathellipse{\pgfplotspointaxisxyz{\x}{\y}{\z+0.01}}
	    {\pgfplotspointaxisdirectionxyz{0.008}{0}{0}}
	    {\pgfplotspointaxisdirectionxyz{0}{0}{0.01}}
	};
      }
    }
    
    \addplot3 [\beamcol]  table [x=x, y=y, z=z]{\firsttable};
    \addplot3 [\beamcol]  table [x=x, y=y, z expr = \thisrowno{3}+0.01] {\firsttable};
    \addplot3 [\beamcol]  table [x=x, y=y, z expr = \thisrowno{3}+0.02] {\firsttable};
    
%     % first direction
%     \addplot3 +[gray!70!black,-stealth,line width=.2pt,
%        quiver,
%        quiver/.cd,
%        u=\thisrow{d11},
%        v=\thisrow{d12},
%        w=\thisrow{d13},
%        scale arrows=0.04] table [ x=x, y=y, z expr = {\thisrow{z}+0.01}] {\firsttable};
%        
%     % second direction
%     \addplot3 +[gray!70!black,-stealth,
%        line width=.2pt,
%        quiver,
%        quiver/.cd,
%        u=\thisrow{d21},
%        v=\thisrow{d22},
%        w=\thisrow{d23},
%        scale arrows=0.04] table [x=x, y=y, z expr =  {\thisrow{z}+0.01}] {\firsttable};  
%     
%     % third direction
%     \addplot3 +[gray!70!black,-stealth,line width=.2pt,
%        quiver,
%        quiver/.cd,
%        u=\thisrow{d31},
%        v=\thisrow{d32},
%        w=\thisrow{d33},
%        scale arrows=0.04] table [x=x, y=y, z expr =  {\thisrow{z}+0.01}] {\firsttable};  
    
    % draw forces
    \pgfplotsextra{
      \foreach \row in {7,8,...,13} {
      	\pgfplotstablegetelem{\row}{[index]1}\of\firsttable
	\let\x=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]2}\of\firsttable
	\let\y=\pgfplotsretval
	\pgfplotstablegetelem{\row}{[index]3}\of\firsttable
	\let\z=\pgfplotsretval
	\pgfextra{
      \ifthenelse{ \row =7 \OR \row = 13 }{
	\coordinate (A) at (\x,\y,\z+0.06);
        \coordinate (B) at (\x,\y,\z+0.01);
        % Draw force
        \draw[-latex,\forcecol,line width=.5pt]   (A) node[above, font=\tiny]{ } --(B);
      }{ \ifthenelse{\row= 8 \OR \row = 12}{
      	\coordinate (A) at (\x,\y,\z+0.08);
        \coordinate (B) at (\x,\y,\z+0.01);
        % Draw force
        \draw[-latex,\forcecol,line width=.5pt]   (A) node[above, font=\tiny]{ } --(B);
      }{\coordinate (A) at (\x,\y,\z+0.1);
        \coordinate (B) at (\x,\y,\z+0.01);
        % Draw force
        \draw[-latex,\forcecol,line width=.5pt]   (A) node[above, font=\tiny]{ } --(B);
      }}}};
    }
  \end{axis}
\end{tikzpicture}

